An LP-Based Approach for Goal Recognition as Planning

Goal recognition aims to recognize the set of candidate goals that are compatible with the observed behavior of an agent. In this paper, we develop a method based on the operator-counting framework that efficiently computes solutions that satisfy the observations and uses the information generated to solve goal recognition tasks. Our method reasons explicitly about both partial and noisy observations: estimating uncertainty for the former, and satisfying observations given the unreliability of the sensor for the latter. We evaluate our approach empirically over a large data set, analyzing its components on how each can impact the quality of the solutions. In general, our approach is superior to previous methods in terms of agreement ratio, accuracy, and spread. Finally, our approach paves the way for new research on combinatorial optimization to solve goal recognition tasks.

==> data/10_-_LMC_vs_PH_quad.dat <==
x y xn yn
1.0 0.214705882353 -1.0 -0.214705882353
0.0 -0.214285714286 0.0 0.214285714286
1.0 0.0333333333333 -1.0 -0.0333333333333
-3.0 0.0 3.0 0.0
0.0 -0.1 0.0 0.1
-1.0 0.0324675324675 1.0 -0.0324675324675
-3.0 0.166666666667 3.0 -0.166666666667
-3.0 -0.05 3.0 0.05
0.0 0.225 0.0 -0.225
1.0 -0.571428571429 -1.0 0.571428571429
0.0 -0.125 0.0 0.125
0.0 0.166666666667 0.0 -0.166666666667
1.0 0.142857142857 -1.0 -0.142857142857
0.0 0.0 0.0 0.0
0.0 0.1 0.0 -0.1
0.0 -0.0952380952381 0.0 0.0952380952381
0.0 0.479166666667 0.0 -0.479166666667
0.0 0.0190476190476 0.0 -0.0190476190476
-1.0 -0.0119047619048 1.0 0.0119047619048
1.0 -0.3 -1.0 0.3
0.0 0.0 0.0 0.0
0.0 0.380952380952 0.0 -0.380952380952
-3.0 0.0 3.0 0.0
-1.0 0.619047619048 1.0 -0.619047619048
1.0 -0.428571428571 -1.0 0.428571428571
0.0 -0.142857142857 0.0 0.142857142857
0.0 -0.37908496732 0.0 0.37908496732
0.0 -0.533333333333 0.0 0.533333333333
-3.0 -0.2 3.0 0.2
1.0 -0.180555555556 -1.0 0.180555555556
0.0 -0.0555555555556 0.0 0.0555555555556
-3.0 0.166666666667 3.0 -0.166666666667
0.0 -0.0857142857143 0.0 0.0857142857143
-1.0 -0.0277777777778 1.0 0.0277777777778
0.0 0.2 0.0 -0.2
1.0 -0.0666666666667 -1.0 0.0666666666667
3.0 0.0 -3.0 0.0
3.0 -0.125 -3.0 0.125
3.0 -0.125 -3.0 0.125
0.0 0.0 0.0 0.0
1.0 0.214285714286 -1.0 -0.214285714286
1.0 -0.125 -1.0 0.125
0.0 -0.125 0.0 0.125
0.0 -0.125 0.0 0.125
0.0 0.107142857143 0.0 -0.107142857143
0.0 0.25 0.0 -0.25
0.0 -0.125 0.0 0.125
0.0 0.0238095238095 0.0 -0.0238095238095
0.0 -0.125 0.0 0.125
0.0 0.107142857143 0.0 -0.107142857143
0.0 -0.125 0.0 0.125
0.0 -0.0357142857143 0.0 0.0357142857143
0.0 0.0238095238095 0.0 -0.0238095238095
0.0 -0.0357142857143 0.0 0.0357142857143
1.0 0.214285714286 -1.0 -0.214285714286
1.0 -0.125 -1.0 0.125
1.0 0.214285714286 -1.0 -0.214285714286
1.0 -0.0178571428571 -1.0 0.0178571428571
1.0 -0.0178571428571 -1.0 0.0178571428571
0.0 -0.125 0.0 0.125
1.0 0.214285714286 -1.0 -0.214285714286
1.0 -0.125 -1.0 0.125
1.0 0.107142857143 -1.0 -0.107142857143
0.0 -0.0357142857143 0.0 0.0357142857143
1.0 -1.0 -1.0 1.0
0.0 0.107142857143 0.0 -0.107142857143
0.0 -0.125 0.0 0.125
0.0 -0.125 0.0 0.125
0.0 -0.0357142857143 0.0 0.0357142857143
1.0 -0.125 -1.0 0.125
0.0 0.25 0.0 -0.25
0.0 0.0 0.0 0.0
5.0 0.0 -5.0 0.0
5.0 0.0 -5.0 0.0
5.0 0.0 -5.0 0.0
4.0 -0.166666666667 -4.0 0.166666666667
4.0 -0.375 -4.0 0.375
3.0 -0.15 -3.0 0.15
4.0 0.6 -4.0 -0.6
4.0 0.0 -4.0 0.0
4.0 -0.3 -4.0 0.3
5.0 0.0 -5.0 0.0
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.2 -2.0 -0.2
2.0 0.0 -2.0 0.0
3.0 -0.0833333333333 -3.0 0.0833333333333
1.0 0.5 -1.0 -0.5
2.0 -0.1 -2.0 0.1
1.0 -0.333333333333 -1.0 0.333333333333
2.0 0.166666666667 -2.0 -0.166666666667
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 -0.166666666667 -3.0 0.166666666667
1.0 0.0 -1.0 0.0
4.0 -0.166666666667 -4.0 0.166666666667
5.0 -0.166666666667 -5.0 0.166666666667
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0833333333333 -3.0 -0.0833333333333
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.25 -2.0 -0.25
3.0 0.5 -3.0 -0.5
4.0 0.166666666667 -4.0 -0.166666666667
4.0 0.166666666667 -4.0 -0.166666666667
3.0 -0.166666666667 -3.0 0.166666666667
2.0 0.0 -2.0 0.0
2.0 0.25 -2.0 -0.25
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0178571428571 -4.0 -0.0178571428571
4.0 0.0 -4.0 0.0
3.0 0.0833333333333 -3.0 -0.0833333333333
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 -0.333333333333 -2.0 0.333333333333
3.0 0.166666666667 -3.0 -0.166666666667
3.0 0.166666666667 -3.0 -0.166666666667
4.0 0.0 -4.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
3.0 -0.3 -3.0 0.3
3.0 0.166666666667 -3.0 -0.166666666667
3.0 0.166666666667 -3.0 -0.166666666667
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.266666666667 -3.0 -0.266666666667
3.0 0.5 -3.0 -0.5
3.0 0.0 -3.0 0.0
4.0 0.166666666667 -4.0 -0.166666666667
4.0 0.333333333333 -4.0 -0.333333333333
4.0 0.166666666667 -4.0 -0.166666666667
5.0 -0.0666666666667 -5.0 0.0666666666667
5.0 0.166666666667 -5.0 -0.166666666667
4.0 0.233333333333 -4.0 -0.233333333333
4.0 0.6 -4.0 -0.6
4.0 -0.0666666666667 -4.0 0.0666666666667
3.0 0.333333333333 -3.0 -0.333333333333
0.0 0.8 0.0 -0.8
5.0 0.8 -5.0 -0.8
1.0 0.8 -1.0 -0.8
2.0 0.2 -2.0 -0.2
1.0 0.1 -1.0 -0.1
1.0 0.8 -1.0 -0.8
0.0 0.4 0.0 -0.4
2.0 0.6 -2.0 -0.6
1.0 0.8 -1.0 -0.8
3.0 0.6 -3.0 -0.6
6.0 0.2 -6.0 -0.2
1.0 0.0 -1.0 0.0
6.0 0.2 -6.0 -0.2
2.0 0.6 -2.0 -0.6
1.0 0.8 -1.0 -0.8
4.0 0.2 -4.0 -0.2
0.0 0.8 0.0 -0.8
5.0 0.8 -5.0 -0.8
1.0 0.4 -1.0 -0.4
6.0 0.0888888888889 -6.0 -0.0888888888889
0.0 0.6 0.0 -0.6
0.0 0.4 0.0 -0.4
4.0 0.2 -4.0 -0.2
0.0 0.4 0.0 -0.4
1.0 0.2 -1.0 -0.2
0.0 0.8 0.0 -0.8
1.0 0.9 -1.0 -0.9
2.0 0.3 -2.0 -0.3
0.0 0.4 0.0 -0.4
3.0 0.8 -3.0 -0.8
5.0 0.0333333333333 -5.0 -0.0333333333333
2.0 0.2 -2.0 -0.2
1.0 0.5 -1.0 -0.5
1.0 0.3 -1.0 -0.3
5.0 0.8 -5.0 -0.8
1.0 0.6 -1.0 -0.6
1.0 0.8 -1.0 -0.8
4.0 0.9 -4.0 -0.9
2.0 0.4 -2.0 -0.4
1.0 0.8 -1.0 -0.8
1.0 0.6 -1.0 -0.6
6.0 0.0222222222222 -6.0 -0.0222222222222
2.0 0.5 -2.0 -0.5
2.0 0.5 -2.0 -0.5
2.0 0.2 -2.0 -0.2
5.0 0.9 -5.0 -0.9
0.0 0.6 0.0 -0.6
1.0 0.9 -1.0 -0.9
7.0 0.5 -7.0 -0.5
7.0 0.0 -7.0 0.0
8.0 0.333333333333 -8.0 -0.333333333333
6.0 0.25 -6.0 -0.25
6.0 0.5 -6.0 -0.5
6.0 0.5 -6.0 -0.5
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.25 -6.0 -0.25
5.0 0.0 -5.0 0.0
6.0 0.0 -6.0 0.0
7.0 0.333333333333 -7.0 -0.333333333333
7.0 0.0 -7.0 0.0
7.0 0.857142857143 -7.0 -0.857142857143
7.0 0.666666666667 -7.0 -0.666666666667
7.0 0.0 -7.0 0.0
7.0 0.666666666667 -7.0 -0.666666666667
8.0 0.0 -8.0 0.0
8.0 0.333333333333 -8.0 -0.333333333333
7.0 0.0 -7.0 0.0
8.0 0.25 -8.0 -0.25
7.0 0.0 -7.0 0.0
8.0 0.8 -8.0 -0.8
6.0 0.166666666667 -6.0 -0.166666666667
7.0 0.0 -7.0 0.0
7.0 0.0666666666667 -7.0 -0.0666666666667
7.0 0.0 -7.0 0.0
8.0 0.0 -8.0 0.0
7.0 0.0 -7.0 0.0
7.0 0.5 -7.0 -0.5
7.0 0.0 -7.0 0.0
6.0 0.0 -6.0 0.0
7.0 0.166666666667 -7.0 -0.166666666667
7.0 0.5 -7.0 -0.5
7.0 0.0 -7.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.266666666667 -1.0 -0.266666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.8 0.0 -0.8
2.0 0.0 -2.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
2.0 0.0 -2.0 0.0
1.0 0.25 -1.0 -0.25
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
5.0 0.0 -5.0 0.0
7.0 0.0 -7.0 0.0
6.0 0.0 -6.0 0.0
5.0 0.166666666667 -5.0 -0.166666666667
3.0 0.166666666667 -3.0 -0.166666666667
6.0 0.2 -6.0 -0.2
6.0 0.666666666667 -6.0 -0.666666666667
6.0 0.0 -6.0 0.0
4.0 0.2 -4.0 -0.2
5.0 0.0 -5.0 0.0
5.0 0.5 -5.0 -0.5
6.0 0.0833333333333 -6.0 -0.0833333333333
5.0 0.133333333333 -5.0 -0.133333333333
5.0 0.666666666667 -5.0 -0.666666666667
6.0 0.0 -6.0 0.0
7.0 0.0 -7.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.666666666667 -4.0 -0.666666666667
5.0 0.0 -5.0 0.0
6.0 0.0 -6.0 0.0
5.0 0.0833333333333 -5.0 -0.0833333333333
7.0 0.0 -7.0 0.0
6.0 0.0 -6.0 0.0
5.0 0.5 -5.0 -0.5
5.0 0.5 -5.0 -0.5
8.0 0.0 -8.0 0.0
4.0 0.0 -4.0 0.0
6.0 0.333333333333 -6.0 -0.333333333333
4.0 0.333333333333 -4.0 -0.333333333333
5.0 0.0 -5.0 0.0
6.0 0.75 -6.0 -0.75
6.0 0.0 -6.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.25 -6.0 -0.25
6.0 0.0666666666667 -6.0 -0.0666666666667
5.0 0.0 -5.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
3.0 0.5 -3.0 -0.5
1.0 0.333333333333 -1.0 -0.333333333333
3.0 0.0 -3.0 0.0
3.0 0.833333333333 -3.0 -0.833333333333
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
4.0 -0.5 -4.0 0.5
4.0 0.0 -4.0 0.0
1.0 0.833333333333 -1.0 -0.833333333333
3.0 0.0 -3.0 0.0
4.0 -0.0833333333333 -4.0 0.0833333333333
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.333333333333 -3.0 -0.333333333333
3.0 0.0 -3.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
4.0 -0.0833333333333 -4.0 0.0833333333333
1.0 0.25 -1.0 -0.25
4.0 0.0 -4.0 0.0
3.0 0.666666666667 -3.0 -0.666666666667
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.0 -1.0 0.0
3.0 0.833333333333 -3.0 -0.833333333333
2.0 0.0 -2.0 0.0
3.0 -0.5 -3.0 0.5
4.0 -0.666666666667 -4.0 0.666666666667
2.0 0.0 -2.0 0.0
4.0 -0.133333333333 -4.0 0.133333333333
5.0 0.0 -5.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
5.0 0.0 -5.0 0.0
1.0 0.0 -1.0 0.0
5.0 -0.0666666666667 -5.0 0.0666666666667
3.0 0.5 -3.0 -0.5
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
3.0 0.166666666667 -3.0 -0.166666666667
4.0 0.0 -4.0 0.0
3.0 0.1 -3.0 -0.1
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.166666666667 -3.0 -0.166666666667
5.0 0.0 -5.0 0.0
4.0 0.15 -4.0 -0.15
3.0 0.0 -3.0 0.0
6.0 0.0 -6.0 0.0
3.0 0.333333333333 -3.0 -0.333333333333
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
5.0 0.0 -5.0 0.0
2.0 0.0 -2.0 0.0
5.0 0.0 -5.0 0.0
4.0 0.0 -4.0 0.0
-1.0 0.857142857143 1.0 -0.857142857143
3.0 0.0 -3.0 0.0
1.0 0.8 -1.0 -0.8
1.0 0.0 -1.0 0.0
5.0 0.15 -5.0 -0.15
2.0 0.133333333333 -2.0 -0.133333333333
0.0 0.0666666666667 0.0 -0.0666666666667
1.0 0.25 -1.0 -0.25
2.0 0.0111111111111 -2.0 -0.0111111111111
1.0 -0.2 -1.0 0.2
-1.0 0.857142857143 1.0 -0.857142857143
5.0 -0.114285714286 -5.0 0.114285714286
1.0 0.2 -1.0 -0.2
1.0 0.0 -1.0 0.0
0.0 0.9 0.0 -0.9
4.0 0.196428571429 -4.0 -0.196428571429
2.0 0.025 -2.0 -0.025
0.0 -0.0952380952381 0.0 0.0952380952381
0.0 -0.075 0.0 0.075
2.0 -0.114285714286 -2.0 0.114285714286
6.0 -0.2 -6.0 0.2
2.0 -0.0238095238095 -2.0 0.0238095238095
4.0 0.333333333333 -4.0 -0.333333333333
4.0 0.196428571429 -4.0 -0.196428571429
3.0 0.0 -3.0 0.0
-1.0 -0.214285714286 1.0 0.214285714286
1.0 0.196428571429 -1.0 -0.196428571429
3.0 0.107142857143 -3.0 -0.107142857143
0.0 0.0 0.0 0.0
5.0 0.25 -5.0 -0.25
3.0 -0.125 -3.0 0.125
5.0 -0.166666666667 -5.0 0.166666666667
3.0 0.0 -3.0 0.0
0.0 0.466666666667 0.0 -0.466666666667
1.0 0.475 -1.0 -0.475
1.0 0.0222222222222 -1.0 -0.0222222222222
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.25 -1.0 0.25
1.0 -0.166666666667 -1.0 0.166666666667
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.25 -1.0 -0.25
2.0 0.25 -2.0 -0.25
1.0 0.75 -1.0 -0.75
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.0 -1.0 0.0
1.0 0.75 -1.0 -0.75
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.0 -1.0 0.0
1.0 0.833333333333 -1.0 -0.833333333333
2.0 0.0833333333333 -2.0 -0.0833333333333
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.0 -1.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
-1.0 0.466666666667 1.0 -0.466666666667
0.0 0.166666666667 0.0 -0.166666666667
-1.0 0.0666666666667 1.0 -0.0666666666667
1.0 0.0 -1.0 0.0
2.0 -0.333333333333 -2.0 0.333333333333
2.0 -0.25 -2.0 0.25
2.0 -0.25 -2.0 0.25
1.0 -0.333333333333 -1.0 0.333333333333
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
0.0 -0.333333333333 0.0 0.333333333333
0.0 0.5 0.0 -0.5
-1.0 -0.166666666667 1.0 0.166666666667
0.0 -0.333333333333 0.0 0.333333333333
0.0 -0.333333333333 0.0 0.333333333333


==> data/10_-_LMC_vs_PH_scatter.dat <==
x y s
7.0 6.0 68
4.0 4.0 32
5.0 4.0 8
7.0 10.0 20
6.0 6.0 116
5.0 6.0 16
7.0 10.0 20
7.0 10.0 20
8.0 8.0 16
7.0 6.0 68
5.0 5.0 8
6.0 6.0 116
7.0 6.0 68
4.0 4.0 32
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
4.0 4.0 32
5.0 6.0 16
7.0 6.0 68
6.0 6.0 116
4.0 4.0 32
7.0 10.0 20
5.0 6.0 16
7.0 6.0 68
5.0 5.0 8
4.0 4.0 32
6.0 6.0 116
7.0 10.0 20
9.0 8.0 36
8.0 8.0 16
8.0 11.0 4
6.0 6.0 116
5.0 6.0 16
6.0 6.0 116
5.0 4.0 8
5.0 2.0 12
5.0 2.0 12
5.0 2.0 12
7.0 7.0 16
7.0 6.0 68
7.0 6.0 68
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
7.0 7.0 16
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
7.0 6.0 68
7.0 6.0 68
7.0 6.0 68
7.0 6.0 68
7.0 6.0 68
6.0 6.0 116
7.0 6.0 68
7.0 6.0 68
7.0 6.0 68
6.0 6.0 116
7.0 6.0 68
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
7.0 6.0 68
7.0 7.0 16
7.0 7.0 16
8.0 3.0 20
8.0 3.0 20
8.0 3.0 20
11.0 7.0 32
11.0 7.0 32
11.0 8.0 44
8.0 4.0 24
8.0 4.0 24
8.0 4.0 24
8.0 3.0 20
8.0 4.0 24
8.0 3.0 20
11.0 9.0 12
11.0 9.0 12
11.0 9.0 12
10.0 8.0 36
9.0 7.0 52
10.0 7.0 72
9.0 8.0 36
10.0 8.0 36
9.0 8.0 36
10.0 8.0 36
11.0 8.0 44
10.0 8.0 36
11.0 8.0 44
11.0 10.0 20
12.0 8.0 52
11.0 6.0 8
11.0 6.0 8
10.0 7.0 72
9.0 6.0 52
9.0 6.0 52
9.0 7.0 52
12.0 9.0 4
12.0 8.0 52
12.0 8.0 52
10.0 7.0 72
9.0 7.0 52
9.0 7.0 52
11.0 8.0 44
10.0 8.0 36
10.0 7.0 72
11.0 7.0 32
11.0 7.0 32
11.0 7.0 32
10.0 7.0 72
10.0 8.0 36
10.0 7.0 72
8.0 6.0 32
8.0 6.0 32
8.0 6.0 32
10.0 7.0 72
10.0 7.0 72
10.0 6.0 36
9.0 7.0 52
9.0 6.0 52
9.0 6.0 52
9.0 6.0 52
9.0 7.0 52
9.0 7.0 52
14.0 11.0 12
14.0 11.0 12
14.0 11.0 12
15.0 11.0 28
15.0 11.0 28
15.0 11.0 28
14.0 9.0 28
15.0 10.0 12
15.0 11.0 28
15.0 11.0 28
15.0 11.0 28
13.0 10.0 16
10.0 10.0 12
17.0 12.0 8
9.0 8.0 36
7.0 5.0 12
8.0 7.0 68
13.0 12.0 28
4.0 4.0 32
12.0 10.0 16
6.0 5.0 12
13.0 10.0 16
12.0 6.0 32
8.0 7.0 68
12.0 6.0 32
13.0 11.0 12
11.0 10.0 20
12.0 8.0 52
10.0 10.0 12
18.0 13.0 8
9.0 8.0 36
12.0 6.0 32
12.0 12.0 24
4.0 4.0 32
12.0 8.0 52
12.0 12.0 24
9.0 8.0 36
10.0 10.0 12
11.0 10.0 20
7.0 5.0 12
4.0 4.0 32
13.0 10.0 16
13.0 8.0 12
9.0 7.0 52
6.0 5.0 12
9.0 8.0 36
17.0 12.0 8
13.0 12.0 28
11.0 10.0 20
17.0 13.0 4
9.0 7.0 52
6.0 5.0 12
13.0 12.0 28
18.0 12.0 12
13.0 11.0 12
12.0 10.0 16
7.0 5.0 12
18.0 13.0 8
12.0 12.0 24
8.0 7.0 68
14.0 7.0 44
14.0 7.0 44
15.0 7.0 20
12.0 6.0 32
12.0 6.0 32
12.0 6.0 32
10.0 6.0 36
10.0 5.0 16
10.0 5.0 16
12.0 6.0 32
12.0 7.0 32
12.0 6.0 32
13.0 6.0 24
13.0 6.0 24
13.0 6.0 24
13.0 6.0 24
13.0 6.0 24
13.0 6.0 24
15.0 7.0 20
15.0 7.0 20
15.0 8.0 4
15.0 7.0 20
16.0 9.0 4
16.0 8.0 4
14.0 8.0 12
14.0 7.0 44
14.0 7.0 44
14.0 7.0 44
15.0 7.0 20
14.0 7.0 44
14.0 7.0 44
14.0 7.0 44
14.0 8.0 12
14.0 7.0 44
14.0 7.0 44
14.0 7.0 44
12.0 12.0 24
17.0 17.0 24
18.0 16.0 24
17.0 17.0 24
19.0 17.0 16
18.0 17.0 20
17.0 16.0 28
17.0 16.0 28
12.0 11.0 36
18.0 16.0 24
12.0 12.0 24
18.0 17.0 20
19.0 17.0 16
17.0 17.0 24
17.0 17.0 24
18.0 16.0 24
18.0 17.0 20
17.0 16.0 28
14.0 13.0 4
17.0 16.0 28
17.0 16.0 28
17.0 16.0 28
18.0 17.0 20
17.0 17.0 24
17.0 17.0 24
18.0 16.0 24
17.0 16.0 28
14.0 12.0 16
18.0 16.0 24
19.0 17.0 16
14.0 12.0 16
16.0 16.0 8
18.0 16.0 24
18.0 17.0 20
16.0 16.0 8
19.0 17.0 16
16.0 11.0 24
18.0 11.0 8
15.0 9.0 8
14.0 9.0 28
13.0 10.0 16
17.0 11.0 36
17.0 11.0 36
17.0 11.0 36
13.0 9.0 8
15.0 10.0 12
14.0 9.0 28
17.0 11.0 36
15.0 10.0 12
16.0 11.0 24
17.0 11.0 36
17.0 10.0 4
16.0 12.0 4
15.0 11.0 28
16.0 11.0 24
15.0 9.0 8
14.0 9.0 28
18.0 11.0 8
18.0 12.0 12
16.0 11.0 24
16.0 11.0 24
18.0 10.0 4
13.0 9.0 8
17.0 11.0 36
14.0 10.0 12
16.0 11.0 24
17.0 11.0 36
17.0 11.0 36
14.0 9.0 28
17.0 11.0 36
18.0 12.0 12
14.0 9.0 28
8.0 7.0 68
10.0 7.0 72
8.0 7.0 68
10.0 7.0 72
11.0 8.0 44
10.0 6.0 36
8.0 6.0 32
10.0 7.0 72
10.0 7.0 72
11.0 7.0 32
10.0 6.0 36
8.0 7.0 68
10.0 7.0 72
12.0 8.0 52
10.0 7.0 72
10.0 7.0 72
11.0 8.0 44
10.0 7.0 72
8.0 7.0 68
8.0 6.0 32
10.0 6.0 36
9.0 7.0 52
10.0 6.0 36
10.0 8.0 36
12.0 8.0 52
8.0 7.0 68
10.0 6.0 36
11.0 8.0 44
8.0 7.0 68
8.0 7.0 68
11.0 8.0 44
8.0 6.0 32
10.0 7.0 72
11.0 7.0 32
9.0 7.0 52
12.0 8.0 52
12.0 7.0 32
12.0 8.0 52
9.0 6.0 52
12.0 7.0 32
8.0 7.0 68
10.0 5.0 16
9.0 6.0 52
12.0 8.0 52
12.0 7.0 32
8.0 5.0 16
8.0 4.0 24
9.0 6.0 52
9.0 7.0 52
12.0 8.0 52
8.0 5.0 16
9.0 6.0 52
12.0 8.0 52
8.0 6.0 32
12.0 8.0 52
10.0 6.0 36
8.0 4.0 24
9.0 6.0 52
12.0 7.0 32
9.0 5.0 4
9.0 6.0 52
13.0 7.0 4
8.0 5.0 16
12.0 7.0 32
8.0 5.0 16
9.0 6.0 52
9.0 6.0 52
8.0 6.0 32
10.0 5.0 16
9.0 7.0 52
12.0 7.0 32
10.0 6.0 36
13.0 14.0 12
11.0 8.0 44
20.0 19.0 12
19.0 18.0 8
13.0 8.0 12
20.0 18.0 12
18.0 18.0 16
12.0 11.0 36
20.0 18.0 12
19.0 18.0 8
13.0 14.0 12
13.0 8.0 12
20.0 19.0 12
12.0 11.0 36
18.0 18.0 16
14.0 10.0 12
20.0 18.0 12
11.0 11.0 8
18.0 18.0 16
14.0 12.0 16
14.0 8.0 12
14.0 12.0 16
11.0 7.0 32
14.0 10.0 12
11.0 8.0 44
13.0 14.0 12
12.0 11.0 36
11.0 8.0 44
11.0 11.0 8
14.0 9.0 28
15.0 12.0 4
12.0 7.0 32
10.0 7.0 72
18.0 18.0 16
12.0 11.0 36
20.0 19.0 12
8.0 7.0 68
8.0 7.0 68
8.0 7.0 68
8.0 7.0 68
8.0 7.0 68
8.0 7.0 68
10.0 9.0 20
10.0 8.0 36
10.0 9.0 20
10.0 9.0 20
10.0 9.0 20
10.0 9.0 20
13.0 12.0 28
13.0 12.0 28
13.0 12.0 28
12.0 11.0 36
13.0 11.0 12
12.0 11.0 36
13.0 12.0 28
12.0 11.0 36
12.0 11.0 36
11.0 12.0 8
12.0 12.0 24
11.0 12.0 8
11.0 10.0 20
12.0 10.0 16
12.0 10.0 16
10.0 8.0 36
9.0 8.0 36
9.0 8.0 36
6.0 6.0 116
6.0 6.0 116
6.0 6.0 116
7.0 8.0 4
8.0 8.0 16
8.0 8.0 16


==> data/10_-_PH_vs_SEQ_quad.dat <==
x y xn yn
-1.0 0.0 1.0 0.0
0.0 0.214285714286 0.0 -0.214285714286
-2.0 -0.0333333333333 2.0 0.0333333333333
-1.0 -0.5 1.0 0.5
0.0 0.0714285714286 0.0 -0.0714285714286
0.0 -0.0324675324675 0.0 0.0324675324675
0.0 -0.166666666667 0.0 0.166666666667
0.0 -0.25 0.0 0.25
0.0 -0.225 0.0 0.225
-1.0 0.571428571429 1.0 -0.571428571429
-1.0 -0.075 1.0 0.075
0.0 -0.166666666667 0.0 0.166666666667
-1.0 -0.142857142857 1.0 0.142857142857
0.0 0.0 0.0 0.0
0.0 -0.05 0.0 0.05
0.0 0.0 0.0 0.0
-2.0 -0.479166666667 2.0 0.479166666667
-1.0 -0.0190476190476 1.0 0.0190476190476
0.0 0.00641025641026 0.0 -0.00641025641026
-2.0 0.3 2.0 -0.3
-2.0 0.0 2.0 0.0
0.0 -0.380952380952 0.0 0.380952380952
0.0 -0.266666666667 0.0 0.266666666667
0.0 0.047619047619 0.0 -0.047619047619
-2.0 0.547619047619 2.0 -0.547619047619
-1.0 0.0928571428571 1.0 -0.0928571428571
0.0 0.37908496732 0.0 -0.37908496732
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.180555555556 2.0 -0.180555555556
0.0 0.0238095238095 0.0 -0.0238095238095
-1.0 -0.0909090909091 1.0 0.0909090909091
0.0 0.0 0.0 0.0
0.0 -0.15 0.0 0.15
0.0 -0.2 0.0 0.2
-2.0 0.435897435897 2.0 -0.435897435897
0.0 -0.107142857143 0.0 0.107142857143
0.0 0.428571428571 0.0 -0.428571428571
-2.0 0.125 2.0 -0.125
2.0 0.0 -2.0 0.0
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.125 0.0 -0.125
0.0 0.428571428571 0.0 -0.428571428571
0.0 0.428571428571 0.0 -0.428571428571
2.0 -0.107142857143 -2.0 0.107142857143
1.0 0.0 -1.0 0.0
0.0 0.125 0.0 -0.125
2.0 -0.857142857143 -2.0 0.857142857143
0.0 0.125 0.0 -0.125
2.0 -0.857142857143 -2.0 0.857142857143
2.0 0.428571428571 -2.0 -0.428571428571
0.0 0.0357142857143 0.0 -0.0357142857143
2.0 -0.857142857143 -2.0 0.857142857143
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.125 0.0 -0.125
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.0178571428571 0.0 -0.0178571428571
0.0 0.0178571428571 0.0 -0.0178571428571
0.0 0.428571428571 0.0 -0.428571428571
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.428571428571 0.0 -0.428571428571
2.0 -0.857142857143 -2.0 0.857142857143
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.125 0.0 -0.125
2.0 -0.857142857143 -2.0 0.857142857143
2.0 0.428571428571 -2.0 -0.428571428571
0.0 0.428571428571 0.0 -0.428571428571
0.0 0.0357142857143 0.0 -0.0357142857143
0.0 0.125 0.0 -0.125
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.333333333333 1.0 -0.333333333333
0.0 0.4 0.0 -0.4
-1.0 0.15 1.0 -0.15
0.0 -0.6 0.0 0.6
0.0 0.0 0.0 0.0
-2.0 0.3 2.0 -0.3
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.166666666667 1.0 -0.166666666667
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-2.0 0.0833333333333 2.0 -0.0833333333333
0.0 0.0 0.0 0.0
-2.0 0.6 2.0 -0.6
-1.0 0.5 1.0 -0.5
0.0 -0.166666666667 0.0 0.166666666667
-4.0 0.5 4.0 -0.5
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 -0.1 1.0 0.1
-4.0 0.166666666667 4.0 -0.166666666667
-2.0 0.166666666667 2.0 -0.166666666667
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.75 0.0 0.75
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.25 0.0 0.25
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-3.0 -0.5 3.0 0.5
-3.0 -0.75 3.0 0.75
-3.0 -0.75 3.0 0.75
-4.0 0.0 4.0 0.0
-3.0 -0.25 3.0 0.25
-3.0 -0.25 3.0 0.25
-3.0 -0.25 3.0 0.25
-3.0 -0.875 3.0 0.875
-3.0 -0.25 3.0 0.25
-3.0 -0.75 3.0 0.75
-3.0 -0.25 3.0 0.25
-3.0 0.0 3.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-3.0 0.333333333333 3.0 -0.333333333333
-2.0 -0.5 2.0 0.5
-2.0 -0.25 2.0 0.25
-2.0 -0.5 2.0 0.5
-3.0 0.416666666667 3.0 -0.416666666667
-3.0 -0.5 3.0 0.5
-3.0 0.0 3.0 0.0
-3.0 -0.5 3.0 0.5
-2.0 -0.25 2.0 0.25
-2.0 -0.333333333333 2.0 0.333333333333
-2.0 -0.333333333333 2.0 0.333333333333
-9.0 0.4 9.0 -0.4
-9.0 0.25 9.0 -0.25
-8.0 -0.333333333333 8.0 0.333333333333
-8.0 0.0 8.0 0.0
-7.0 -0.833333333333 7.0 0.833333333333
-9.0 -0.833333333333 9.0 0.833333333333
-7.0 0.333333333333 7.0 -0.333333333333
-7.0 0.0 7.0 0.0
-7.0 -0.0333333333333 7.0 0.0333333333333
-6.0 -0.666666666667 6.0 0.666666666667
-7.0 0.333333333333 7.0 -0.333333333333
-7.0 -0.5 7.0 0.5
0.0 -0.3 0.0 0.3
0.0 -0.3 0.0 0.3
1.0 -0.8 -1.0 0.8
0.0 -0.2 0.0 0.2
1.0 -0.1 -1.0 0.1
-1.0 -0.3 1.0 0.3
0.0 -0.4 0.0 0.4
1.0 -0.6 -1.0 0.6
1.0 -0.8 -1.0 0.8
-1.0 -0.6 1.0 0.6
-1.0 0.175 1.0 -0.175
0.0 0.9 0.0 -0.9
-1.0 0.05 1.0 -0.05
0.0 -0.6 0.0 0.6
-1.0 -0.3 1.0 0.3
-3.0 0.175 3.0 -0.175
0.0 -0.3 0.0 0.3
-2.0 0.0 2.0 0.0
1.0 -0.4 -1.0 0.4
-1.0 -0.075 1.0 0.075
0.0 -0.1 0.0 0.1
0.0 -0.4 0.0 0.4
-3.0 0.175 3.0 -0.175
0.0 -0.0666666666667 0.0 0.0666666666667
1.0 -0.2 -1.0 0.2
0.0 -0.3 0.0 0.3
-1.0 -0.4 1.0 0.4
0.0 -0.8 0.0 0.8
0.0 -0.4 0.0 0.4
-2.0 -0.05 2.0 0.05
-1.0 0.05 1.0 -0.05
1.0 -0.2 -1.0 0.2
0.0 0.1 0.0 -0.1
1.0 0.0 -1.0 0.0
0.0 -0.3 0.0 0.3
1.0 -0.6 -1.0 0.6
-1.0 -0.3 1.0 0.3
1.0 -0.9 -1.0 0.9
1.0 -0.4 -1.0 0.4
1.0 -0.8 -1.0 0.8
-1.0 -0.1 1.0 0.1
-5.0 0.2 5.0 -0.2
0.0 -0.5 0.0 0.5
-2.0 0.3 2.0 -0.3
0.0 -0.2 0.0 0.2
-3.0 0.0 3.0 0.0
0.0 -0.1 0.0 0.1
1.0 -0.9 -1.0 0.9
-6.0 -0.5 6.0 0.5
-5.0 0.0 5.0 0.0
-7.0 -0.333333333333 7.0 0.333333333333
-4.0 -0.25 4.0 0.25
-4.0 -0.5 4.0 0.5
-4.0 -0.5 4.0 0.5
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-6.0 -0.25 6.0 0.25
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-6.0 -0.333333333333 6.0 0.333333333333
-6.0 0.0 6.0 0.0
-6.0 -0.857142857143 6.0 0.857142857143
-5.0 -0.666666666667 5.0 0.666666666667
-5.0 0.0 5.0 0.0
-5.0 -0.666666666667 5.0 0.666666666667
-7.0 0.0 7.0 0.0
-7.0 -0.333333333333 7.0 0.333333333333
-7.0 0.0 7.0 0.0
-7.0 -0.25 7.0 0.25
-7.0 0.0 7.0 0.0
-7.0 -0.8 7.0 0.8
-5.0 -0.166666666667 5.0 0.166666666667
-7.0 0.0 7.0 0.0
-6.0 -0.0666666666667 6.0 0.0666666666667
-6.0 0.0 6.0 0.0
-7.0 0.0 7.0 0.0
-7.0 0.0 7.0 0.0
-5.0 -0.5 5.0 0.5
-7.0 0.0 7.0 0.0
-6.0 0.0 6.0 0.0
-6.0 -0.166666666667 6.0 0.166666666667
-5.0 -0.5 5.0 0.5
-6.0 0.0 6.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
3.0 -0.666666666667 -3.0 0.666666666667
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
4.0 -0.166666666667 -4.0 0.166666666667
3.0 0.0 -3.0 0.0
3.0 -0.666666666667 -3.0 0.666666666667
4.0 -0.8 -4.0 0.8
3.0 0.0 -3.0 0.0
4.0 -0.5 -4.0 0.5
4.0 0.0 -4.0 0.0
4.0 -0.666666666667 -4.0 0.666666666667
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 -0.5 -4.0 0.5
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 -0.5 -4.0 0.5
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 -0.666666666667 -3.0 0.666666666667
2.0 0.5 -2.0 -0.5
4.0 -0.25 -4.0 0.25
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 -0.2 -1.0 0.2
1.0 -0.666666666667 -1.0 0.666666666667
-1.0 0.0 1.0 0.0
1.0 -0.2 -1.0 0.2
0.0 0.0 0.0 0.0
1.0 -0.5 -1.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 -0.666666666667 -1.0 0.666666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-2.0 0.0 2.0 0.0
1.0 -0.5 -1.0 0.5
1.0 -0.5 -1.0 0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.75 -1.0 0.75
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
-1.0 0.0666666666667 1.0 -0.0666666666667
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 -0.333333333333 1.0 0.333333333333
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.5 0.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 -0.333333333333 1.0 0.333333333333
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.857142857143 -1.0 0.857142857143
-4.0 0.142857142857 4.0 -0.142857142857
-5.0 -0.8 5.0 0.8
-6.0 -0.888888888889 6.0 0.888888888889
-4.0 -0.25 4.0 0.25
-5.0 -0.466666666667 5.0 0.466666666667
-7.0 0.1 7.0 -0.1
-5.0 0.25 5.0 -0.25
-5.0 0.1 5.0 -0.1
-7.0 0.2 7.0 -0.2
3.0 -0.857142857143 -3.0 0.857142857143
-5.0 0.4 5.0 -0.4
-6.0 -0.3 6.0 0.3
-2.0 0.0 2.0 0.0
-4.0 -0.9 4.0 0.9
-5.0 0.428571428571 5.0 -0.428571428571
-3.0 -0.9 3.0 0.9
-2.0 -0.571428571429 2.0 0.571428571429
-4.0 -0.3 4.0 0.3
-5.0 0.4 5.0 -0.4
-5.0 0.2 5.0 -0.2
-3.0 0.166666666667 3.0 -0.166666666667
-5.0 0.333333333333 5.0 -0.333333333333
-5.0 0.428571428571 5.0 -0.428571428571
-4.0 0.142857142857 4.0 -0.142857142857
1.0 0.1 -1.0 -0.1
-4.0 0.261904761905 4.0 -0.261904761905
-4.0 -0.857142857143 4.0 0.857142857143
-2.0 0.371428571429 2.0 -0.371428571429
-7.0 0.125 7.0 -0.125
-1.0 -0.875 1.0 0.875
-5.0 -0.0333333333333 5.0 0.0333333333333
-5.0 -0.833333333333 5.0 0.833333333333
-7.0 0.0571428571429 7.0 -0.0571428571429
-4.0 0.125 4.0 -0.125
-5.0 0.2 5.0 -0.2
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0833333333333 1.0 -0.0833333333333
-1.0 0.166666666667 1.0 -0.166666666667
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.5 1.0 -0.5
0.0 -0.25 0.0 0.25
-1.0 -0.0833333333333 1.0 0.0833333333333
0.0 -0.333333333333 0.0 0.333333333333
-2.0 0.333333333333 2.0 -0.333333333333
-1.0 -0.25 1.0 0.25
0.0 -0.333333333333 0.0 0.333333333333
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.0 0.0 0.0
0.0 -0.166666666667 0.0 0.166666666667
-2.0 -0.0833333333333 2.0 0.0833333333333
-2.0 0.166666666667 2.0 -0.166666666667
-1.0 -0.333333333333 1.0 0.333333333333
0.0 -0.266666666667 0.0 0.266666666667
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.3 0.0 0.3
-2.0 -0.166666666667 2.0 0.166666666667
0.0 0.1 0.0 -0.1
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 -0.25 2.0 0.25
0.0 0.0833333333333 0.0 -0.0833333333333
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.5 -1.0 0.5
-1.0 0.5 1.0 -0.5
1.0 -0.5 -1.0 0.5
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5


==> data/10_-_PH_vs_SEQ_scatter.dat <==
x y s
6.0 7.0 32
4.0 4.0 44
4.0 6.0 12
10.0 11.0 36
6.0 6.0 156
6.0 6.0 156
10.0 10.0 44
10.0 10.0 44
8.0 8.0 60
6.0 7.0 32
5.0 6.0 16
6.0 6.0 156
6.0 7.0 32
4.0 4.0 44
6.0 6.0 156
6.0 6.0 156
6.0 8.0 36
4.0 5.0 8
6.0 6.0 156
6.0 8.0 36
6.0 8.0 36
4.0 4.0 44
10.0 10.0 44
6.0 6.0 156
6.0 8.0 36
5.0 6.0 16
4.0 4.0 44
6.0 6.0 156
10.0 11.0 36
8.0 10.0 20
8.0 8.0 60
11.0 12.0 32
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
4.0 6.0 12
2.0 2.0 8
2.0 2.0 8
2.0 4.0 4
7.0 5.0 60
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 4.0 60
7.0 6.0 44
6.0 6.0 156
6.0 4.0 60
6.0 6.0 156
6.0 4.0 60
6.0 4.0 60
6.0 6.0 156
6.0 4.0 60
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
6.0 4.0 60
6.0 6.0 156
6.0 6.0 156
6.0 4.0 60
6.0 4.0 60
6.0 6.0 156
6.0 6.0 156
6.0 6.0 156
7.0 6.0 44
7.0 5.0 60
3.0 4.0 12
3.0 4.0 12
3.0 4.0 12
7.0 8.0 20
7.0 7.0 52
8.0 9.0 16
4.0 4.0 44
4.0 4.0 44
4.0 6.0 12
3.0 3.0 8
4.0 5.0 8
3.0 3.0 8
9.0 9.0 20
9.0 9.0 20
9.0 10.0 36
8.0 10.0 20
7.0 8.0 20
7.0 9.0 20
8.0 8.0 60
8.0 10.0 20
8.0 9.0 16
8.0 8.0 60
8.0 12.0 28
8.0 8.0 60
8.0 9.0 16
10.0 11.0 36
8.0 12.0 28
6.0 8.0 36
6.0 8.0 36
7.0 8.0 20
6.0 6.0 156
6.0 6.0 156
7.0 7.0 52
9.0 10.0 36
8.0 10.0 20
8.0 10.0 20
7.0 10.0 40
7.0 10.0 40
7.0 10.0 40
8.0 12.0 28
8.0 11.0 16
7.0 10.0 40
7.0 10.0 40
7.0 10.0 40
7.0 10.0 40
7.0 10.0 40
8.0 11.0 16
7.0 10.0 40
6.0 8.0 36
6.0 9.0 16
6.0 8.0 36
7.0 9.0 20
7.0 9.0 20
6.0 9.0 16
7.0 10.0 40
6.0 9.0 16
6.0 9.0 16
6.0 8.0 36
7.0 9.0 20
7.0 9.0 20
11.0 20.0 12
11.0 20.0 12
11.0 19.0 8
11.0 19.0 8
11.0 18.0 12
11.0 20.0 12
9.0 16.0 12
10.0 17.0 8
11.0 18.0 12
11.0 17.0 4
11.0 18.0 12
10.0 17.0 8
10.0 10.0 44
12.0 12.0 40
8.0 7.0 40
5.0 5.0 32
7.0 6.0 44
12.0 13.0 24
4.0 4.0 44
10.0 9.0 4
5.0 4.0 8
10.0 11.0 36
6.0 7.0 32
7.0 7.0 52
6.0 7.0 32
11.0 11.0 32
10.0 11.0 36
8.0 11.0 16
10.0 10.0 44
13.0 15.0 4
8.0 7.0 40
6.0 7.0 32
12.0 12.0 40
4.0 4.0 44
8.0 11.0 16
12.0 12.0 40
8.0 7.0 40
10.0 10.0 44
10.0 11.0 36
5.0 5.0 32
4.0 4.0 44
10.0 12.0 16
8.0 9.0 16
7.0 6.0 44
5.0 5.0 32
8.0 7.0 40
12.0 12.0 40
12.0 11.0 4
10.0 11.0 36
13.0 12.0 4
7.0 6.0 44
5.0 4.0 8
12.0 13.0 24
12.0 17.0 8
11.0 11.0 32
10.0 12.0 16
5.0 5.0 32
13.0 16.0 4
12.0 12.0 40
7.0 6.0 44
7.0 13.0 20
7.0 12.0 28
7.0 14.0 32
6.0 10.0 16
6.0 10.0 16
6.0 10.0 16
6.0 10.0 16
5.0 10.0 4
5.0 8.0 4
6.0 12.0 16
7.0 12.0 28
6.0 11.0 16
6.0 12.0 16
6.0 12.0 16
6.0 12.0 16
6.0 11.0 16
6.0 11.0 16
6.0 11.0 16
7.0 14.0 32
7.0 14.0 32
8.0 15.0 8
7.0 14.0 32
9.0 16.0 12
8.0 15.0 8
8.0 13.0 12
7.0 14.0 32
7.0 13.0 20
7.0 13.0 20
7.0 14.0 32
7.0 14.0 32
7.0 12.0 28
7.0 14.0 32
8.0 14.0 4
7.0 13.0 20
7.0 12.0 28
7.0 13.0 20
12.0 9.0 12
17.0 13.0 24
16.0 12.0 40
17.0 13.0 24
17.0 16.0 4
17.0 15.0 12
16.0 12.0 40
16.0 12.0 40
11.0 8.0 4
16.0 14.0 12
12.0 9.0 12
17.0 13.0 24
17.0 14.0 20
17.0 14.0 20
17.0 13.0 24
16.0 13.0 8
17.0 13.0 24
16.0 12.0 40
13.0 9.0 4
16.0 12.0 40
16.0 12.0 40
16.0 12.0 40
17.0 14.0 20
17.0 15.0 12
17.0 15.0 12
16.0 12.0 40
16.0 12.0 40
12.0 8.0 4
16.0 14.0 12
17.0 14.0 20
12.0 9.0 12
16.0 13.0 8
16.0 14.0 12
17.0 13.0 24
16.0 12.0 40
17.0 14.0 20
11.0 12.0 32
11.0 12.0 32
9.0 10.0 36
9.0 10.0 36
10.0 11.0 36
11.0 10.0 32
11.0 10.0 32
11.0 12.0 32
9.0 8.0 12
10.0 10.0 44
9.0 8.0 12
11.0 12.0 32
10.0 12.0 16
11.0 12.0 32
11.0 11.0 32
10.0 10.0 44
12.0 13.0 24
11.0 10.0 32
11.0 11.0 32
9.0 9.0 20
9.0 10.0 36
11.0 10.0 32
12.0 14.0 8
11.0 10.0 32
11.0 10.0 32
10.0 10.0 44
9.0 8.0 12
11.0 12.0 32
10.0 11.0 36
11.0 10.0 32
11.0 10.0 32
11.0 11.0 32
9.0 10.0 36
11.0 12.0 32
12.0 13.0 24
9.0 9.0 20
7.0 5.0 60
7.0 7.0 52
7.0 4.0 24
7.0 5.0 60
8.0 7.0 40
6.0 4.0 60
6.0 3.0 12
7.0 5.0 60
7.0 6.0 44
7.0 6.0 44
6.0 5.0 24
7.0 5.0 60
7.0 6.0 44
8.0 7.0 40
7.0 5.0 60
7.0 5.0 60
8.0 7.0 40
7.0 5.0 60
7.0 4.0 24
6.0 3.0 12
6.0 4.0 60
7.0 5.0 60
6.0 5.0 24
8.0 7.0 40
8.0 6.0 16
7.0 4.0 24
6.0 4.0 60
8.0 8.0 60
7.0 4.0 24
7.0 4.0 24
8.0 8.0 60
6.0 4.0 60
7.0 6.0 44
7.0 5.0 60
7.0 5.0 60
8.0 6.0 16
7.0 7.0 52
8.0 8.0 60
6.0 4.0 60
7.0 6.0 44
7.0 4.0 24
5.0 6.0 16
6.0 6.0 156
8.0 7.0 40
7.0 5.0 60
5.0 6.0 16
4.0 4.0 44
6.0 6.0 156
7.0 5.0 60
8.0 7.0 40
5.0 5.0 32
6.0 5.0 24
8.0 6.0 16
6.0 5.0 24
8.0 6.0 16
6.0 6.0 156
4.0 4.0 44
6.0 7.0 32
7.0 7.0 52
5.0 7.0 4
6.0 6.0 156
7.0 7.0 52
5.0 5.0 32
7.0 7.0 52
5.0 5.0 32
6.0 4.0 60
6.0 4.0 60
6.0 3.0 12
5.0 5.0 32
7.0 5.0 60
7.0 7.0 52
6.0 6.0 156
14.0 13.0 8
8.0 12.0 28
19.0 24.0 8
18.0 24.0 4
8.0 12.0 28
18.0 23.0 8
18.0 25.0 12
11.0 16.0 4
18.0 23.0 8
18.0 25.0 12
14.0 11.0 4
8.0 13.0 12
19.0 25.0 4
11.0 13.0 20
18.0 22.0 8
10.0 15.0 8
18.0 21.0 4
11.0 13.0 20
18.0 22.0 8
12.0 17.0 8
8.0 13.0 12
12.0 15.0 4
7.0 12.0 28
10.0 15.0 8
8.0 12.0 28
14.0 13.0 8
11.0 15.0 8
8.0 12.0 28
11.0 13.0 20
9.0 16.0 12
12.0 13.0 24
7.0 12.0 28
7.0 12.0 28
18.0 25.0 12
11.0 15.0 8
19.0 24.0 8
7.0 7.0 52
7.0 7.0 52
7.0 8.0 20
7.0 8.0 20
7.0 7.0 52
7.0 7.0 52
9.0 10.0 36
8.0 8.0 60
9.0 10.0 36
9.0 9.0 20
9.0 11.0 4
9.0 10.0 36
12.0 12.0 40
12.0 12.0 40
12.0 12.0 40
11.0 11.0 32
11.0 13.0 20
11.0 13.0 20
12.0 13.0 24
11.0 11.0 32
11.0 11.0 32
12.0 12.0 40
12.0 14.0 8
12.0 12.0 40
10.0 10.0 44
10.0 10.0 44
10.0 12.0 16
8.0 8.0 60
8.0 8.0 60
8.0 8.0 60
6.0 5.0 24
6.0 7.0 32
6.0 5.0 24
8.0 8.0 60
8.0 8.0 60
8.0 8.0 60


==> data/10_-_SEQ_vs_LMC_quad.dat <==
x y xn yn
0.0 -0.214705882353 0.0 0.214705882353
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.5 -4.0 -0.5
0.0 0.0285714285714 0.0 -0.0285714285714
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.3 -3.0 -0.3
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.2 -1.0 -0.2
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.05 0.0 0.05
0.0 0.0952380952381 0.0 -0.0952380952381
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.00549450549451 -1.0 -0.00549450549451
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
3.0 0.266666666667 -3.0 -0.266666666667
1.0 -0.666666666667 -1.0 0.666666666667
1.0 -0.119047619048 -1.0 0.119047619048
1.0 0.05 -1.0 -0.05
0.0 0.0 0.0 0.0
0.0 0.533333333333 0.0 -0.533333333333
4.0 0.2 -4.0 -0.2
1.0 0.0 -1.0 0.0
0.0 0.031746031746 0.0 -0.031746031746
4.0 -0.0757575757576 -4.0 0.0757575757576
0.0 0.0857142857143 0.0 -0.0857142857143
1.0 0.177777777778 -1.0 -0.177777777778
0.0 0.0 0.0 0.0
1.0 -0.369230769231 -1.0 0.369230769231
-3.0 0.107142857143 3.0 -0.107142857143
-3.0 -0.303571428571 3.0 0.303571428571
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.25 1.0 0.25
-1.0 0.0 1.0 0.0
0.0 -0.303571428571 0.0 0.303571428571
0.0 -0.303571428571 0.0 0.303571428571
-2.0 0.0 2.0 0.0
-1.0 -0.25 1.0 0.25
0.0 0.0 0.0 0.0
-2.0 0.833333333333 2.0 -0.833333333333
0.0 0.0 0.0 0.0
-2.0 0.75 2.0 -0.75
-2.0 -0.303571428571 2.0 0.303571428571
0.0 0.0 0.0 0.0
-2.0 0.833333333333 2.0 -0.833333333333
0.0 0.0 0.0 0.0
-1.0 -0.25 1.0 0.25
-1.0 0.0 1.0 0.0
-1.0 -0.25 1.0 0.25
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.303571428571 0.0 0.303571428571
-1.0 -0.25 1.0 0.25
-1.0 -0.303571428571 1.0 0.303571428571
-3.0 0.75 3.0 -0.75
0.0 0.0 0.0 0.0
-1.0 0.875 1.0 -0.875
-2.0 0.75 2.0 -0.75
-2.0 -0.303571428571 2.0 0.303571428571
0.0 -0.303571428571 0.0 0.303571428571
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.25 1.0 0.25
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-3.0 -0.166666666667 3.0 0.166666666667
-4.0 -0.025 4.0 0.025
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-5.0 0.0 5.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.166666666667 1.0 0.166666666667
0.0 -0.2 0.0 0.2
-1.0 0.5 1.0 -0.5
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
0.0 -0.166666666667 0.0 0.166666666667
-2.0 0.0 2.0 0.0
1.0 -0.5 -1.0 0.5
-2.0 0.5 2.0 -0.5
-2.0 0.166666666667 2.0 -0.166666666667
0.0 0.1 0.0 -0.1
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.666666666667 3.0 -0.666666666667
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 -0.166666666667 2.0 0.166666666667
-2.0 0.166666666667 2.0 -0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.75 -1.0 -0.75
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.25 -1.0 -0.25
0.0 0.25 0.0 -0.25
-1.0 0.25 1.0 -0.25
-1.0 0.857142857143 1.0 -0.857142857143
-1.0 0.25 1.0 -0.25
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.25 -1.0 -0.25
0.0 0.0 0.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
1.0 -0.333333333333 -1.0 0.333333333333
0.0 0.833333333333 0.0 -0.833333333333
-1.0 0.0833333333333 1.0 -0.0833333333333
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 -0.416666666667 1.0 0.416666666667
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.3 0.0 -0.3
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.0833333333333 1.0 -0.0833333333333
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.333333333333 0.0 -0.333333333333
6.0 -0.666666666667 -6.0 0.666666666667
6.0 -0.75 -6.0 0.75
5.0 0.333333333333 -5.0 -0.333333333333
4.0 -0.166666666667 -4.0 0.166666666667
3.0 0.5 -3.0 -0.5
5.0 0.666666666667 -5.0 -0.666666666667
2.0 -0.266666666667 -2.0 0.266666666667
2.0 -0.166666666667 -2.0 0.166666666667
3.0 -0.2 -3.0 0.2
2.0 0.0666666666667 -2.0 -0.0666666666667
3.0 -0.266666666667 -3.0 0.266666666667
4.0 0.166666666667 -4.0 -0.166666666667
0.0 -0.5 0.0 0.5
-5.0 -0.5 5.0 0.5
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-5.0 -0.375 5.0 0.375
-1.0 -0.9 1.0 0.9
-5.0 -0.25 5.0 0.25
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
-1.0 -0.375 1.0 0.375
0.0 -0.5 0.0 0.5
-3.0 -0.8 3.0 0.8
-2.0 0.0 2.0 0.0
-5.0 -0.0138888888889 5.0 0.0138888888889
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-1.0 -0.375 1.0 0.375
0.0 -0.333333333333 0.0 0.333333333333
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
-2.0 0.5 2.0 -0.5
0.0 0.0 0.0 0.0
-1.0 -0.75 1.0 0.75
-4.0 -0.0833333333333 4.0 0.0833333333333
-3.0 0.0 3.0 0.0
-1.0 -0.6 1.0 0.6
-2.0 -0.3 2.0 0.3
-5.0 -0.5 5.0 0.5
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
-1.0 -0.222222222222 1.0 0.222222222222
-2.0 0.0 2.0 0.0
0.0 -0.8 0.0 0.8
-2.0 0.0 2.0 0.0
-2.0 -0.9 2.0 0.9
0.0 -0.5 0.0 0.5
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-6.0 0.0 6.0 0.0
-4.0 -0.333333333333 4.0 0.333333333333
-3.0 0.0 3.0 0.0
-3.0 -0.266666666667 3.0 0.266666666667
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-3.0 0.0 3.0 0.0
-5.0 -0.5 5.0 0.5
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-6.0 0.0 6.0 0.0
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-4.0 -0.5 4.0 0.5
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-6.0 0.0 6.0 0.0
-5.0 0.0 5.0 0.0
-4.0 -0.166666666667 4.0 0.166666666667
-2.0 -0.166666666667 2.0 0.166666666667
-7.0 0.0 7.0 0.0
-7.0 0.0 7.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-5.0 -0.0833333333333 5.0 0.0833333333333
-3.0 -0.133333333333 3.0 0.133333333333
-4.0 -0.666666666667 4.0 0.666666666667
-6.0 0.0 6.0 0.0
-7.0 0.0 7.0 0.0
-3.0 0.0 3.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-4.0 -0.0833333333333 4.0 0.0833333333333
-8.0 0.0 8.0 0.0
-4.0 0.0 4.0 0.0
-6.0 0.0 6.0 0.0
-6.0 0.0 6.0 0.0
-8.0 0.0 8.0 0.0
-5.0 0.0 5.0 0.0
-5.0 -0.333333333333 5.0 0.333333333333
-3.0 -0.333333333333 3.0 0.333333333333
-6.0 0.0 6.0 0.0
-7.0 0.0 7.0 0.0
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-5.0 -0.25 5.0 0.25
-5.0 -0.0666666666667 5.0 0.0666666666667
-5.0 0.0 5.0 0.0
-3.0 -0.333333333333 3.0 0.333333333333
-3.0 -0.833333333333 3.0 0.833333333333
-4.0 -0.333333333333 4.0 0.333333333333
-5.0 0.0 5.0 0.0
-4.0 -0.833333333333 4.0 0.833333333333
-6.0 0.0 6.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.5 5.0 -0.5
-5.0 -0.5 5.0 0.5
-3.0 -0.833333333333 3.0 0.833333333333
-4.0 0.0 4.0 0.0
-5.0 0.0833333333333 5.0 -0.0833333333333
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-4.0 -0.333333333333 4.0 0.333333333333
-5.0 0.0 5.0 0.0
-4.0 -0.333333333333 4.0 0.333333333333
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-3.0 -0.166666666667 3.0 0.166666666667
-6.0 0.0833333333333 6.0 -0.0833333333333
-4.0 -0.25 4.0 0.25
-6.0 0.0 6.0 0.0
-3.0 -0.666666666667 3.0 0.666666666667
-4.0 -0.333333333333 4.0 0.333333333333
-4.0 0.0 4.0 0.0
-3.0 -0.833333333333 3.0 0.833333333333
-4.0 -0.666666666667 4.0 0.666666666667
-4.0 -0.166666666667 4.0 0.166666666667
-6.0 0.666666666667 6.0 -0.666666666667
-4.0 0.0 4.0 0.0
-6.0 0.133333333333 6.0 -0.133333333333
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-3.0 -0.5 3.0 0.5
-5.0 0.0 5.0 0.0
-7.0 0.0 7.0 0.0
-2.0 0.166666666667 2.0 -0.166666666667
-4.0 0.166666666667 4.0 -0.166666666667
-3.0 -0.6 3.0 0.6
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-4.0 -0.333333333333 4.0 0.333333333333
-6.0 0.0 6.0 0.0
-3.0 -0.333333333333 3.0 0.333333333333
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.166666666667 2.0 -0.166666666667
-5.0 0.0 5.0 0.0
-2.0 -0.15 2.0 0.15
-3.0 -0.666666666667 3.0 0.666666666667
-6.0 0.0 6.0 0.0
-3.0 -0.333333333333 3.0 0.333333333333
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.142857142857 -1.0 0.142857142857
4.0 0.0 -4.0 0.0
5.0 0.888888888889 -5.0 -0.888888888889
-1.0 0.1 1.0 -0.1
3.0 0.333333333333 -3.0 -0.333333333333
7.0 -0.166666666667 -7.0 0.166666666667
4.0 -0.5 -4.0 0.5
3.0 -0.111111111111 -3.0 0.111111111111
6.0 0.0 -6.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.285714285714 0.0 0.285714285714
5.0 0.1 -5.0 -0.1
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
1.0 -0.625 -1.0 0.625
1.0 0.875 -1.0 -0.875
2.0 0.666666666667 -2.0 -0.666666666667
4.0 0.375 -4.0 -0.375
3.0 -0.285714285714 -3.0 0.285714285714
-1.0 0.0 1.0 0.0
1.0 -0.142857142857 -1.0 0.142857142857
1.0 -0.666666666667 -1.0 0.666666666667
1.0 -0.625 -1.0 0.625
1.0 -0.142857142857 -1.0 0.142857142857
0.0 0.114285714286 0.0 -0.114285714286
3.0 -0.458333333333 -3.0 0.458333333333
1.0 0.75 -1.0 -0.75
2.0 -0.371428571429 -2.0 0.371428571429
2.0 -0.375 -2.0 0.375
-2.0 1.0 2.0 -1.0
0.0 0.2 0.0 -0.2
2.0 0.833333333333 -2.0 -0.833333333333
7.0 -0.52380952381 -7.0 0.52380952381
3.0 -0.6 -3.0 0.6
4.0 -0.222222222222 -4.0 0.222222222222
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.75 0.0 0.75
-2.0 0.0 2.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 0.0 1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.666666666667 1.0 0.666666666667
0.0 0.0 0.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
0.0 0.0 0.0 0.0
-1.0 0.266666666667 1.0 -0.266666666667
-1.0 0.0 1.0 0.0
1.0 -0.166666666667 -1.0 0.166666666667
2.0 0.0 -2.0 0.0
1.0 -0.166666666667 -1.0 0.166666666667
-1.0 0.0 1.0 0.0
-2.0 0.333333333333 2.0 -0.333333333333
0.0 0.5 0.0 -0.5
-2.0 0.166666666667 2.0 -0.166666666667
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 -0.166666666667 -1.0 0.166666666667
-1.0 0.0 1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
0.0 -0.166666666667 0.0 0.166666666667
0.0 -0.166666666667 0.0 0.166666666667


==> data/10_-_SEQ_vs_LMC_scatter.dat <==
x y s
7.0 7.0 12
4.0 4.0 28
6.0 5.0 32
11.0 7.0 8
6.0 6.0 68
6.0 5.0 32
10.0 7.0 12
10.0 7.0 12
8.0 8.0 32
7.0 7.0 12
6.0 5.0 32
6.0 6.0 68
7.0 7.0 12
4.0 4.0 28
6.0 6.0 68
6.0 6.0 68
8.0 6.0 8
5.0 4.0 4
6.0 5.0 32
8.0 7.0 12
8.0 6.0 8
4.0 4.0 28
10.0 7.0 12
6.0 5.0 32
8.0 7.0 12
6.0 5.0 32
4.0 4.0 28
6.0 6.0 68
11.0 7.0 8
10.0 9.0 16
8.0 8.0 32
12.0 8.0 4
6.0 6.0 68
6.0 5.0 32
6.0 6.0 68
6.0 5.0 32
2.0 5.0 8
2.0 5.0 8
4.0 5.0 4
5.0 7.0 20
6.0 7.0 52
6.0 7.0 52
6.0 6.0 68
6.0 6.0 68
4.0 6.0 36
6.0 7.0 52
6.0 6.0 68
4.0 6.0 36
6.0 6.0 68
4.0 6.0 36
4.0 6.0 36
6.0 6.0 68
4.0 6.0 36
6.0 6.0 68
6.0 7.0 52
6.0 7.0 52
6.0 7.0 52
6.0 7.0 52
6.0 7.0 52
6.0 6.0 68
6.0 7.0 52
6.0 7.0 52
4.0 7.0 4
6.0 6.0 68
6.0 7.0 52
4.0 6.0 36
4.0 6.0 36
6.0 6.0 68
6.0 6.0 68
6.0 7.0 52
6.0 7.0 52
5.0 7.0 20
4.0 8.0 56
4.0 8.0 56
4.0 8.0 56
8.0 11.0 20
7.0 11.0 12
9.0 11.0 16
4.0 8.0 56
4.0 8.0 56
6.0 8.0 16
3.0 8.0 20
5.0 8.0 28
3.0 8.0 20
9.0 11.0 16
9.0 11.0 16
10.0 11.0 20
10.0 10.0 56
8.0 9.0 20
9.0 10.0 20
8.0 9.0 20
10.0 10.0 56
9.0 9.0 20
8.0 10.0 24
12.0 11.0 32
8.0 10.0 24
9.0 11.0 16
11.0 11.0 16
12.0 12.0 36
8.0 11.0 20
8.0 11.0 20
8.0 10.0 24
6.0 9.0 28
6.0 9.0 28
7.0 9.0 28
10.0 12.0 28
10.0 12.0 28
10.0 12.0 28
10.0 10.0 56
10.0 9.0 16
10.0 9.0 16
12.0 11.0 32
11.0 10.0 12
10.0 10.0 56
10.0 11.0 20
10.0 11.0 20
10.0 11.0 20
10.0 10.0 56
11.0 10.0 12
10.0 10.0 56
8.0 8.0 32
9.0 8.0 4
8.0 8.0 32
9.0 10.0 20
9.0 10.0 20
9.0 10.0 20
10.0 9.0 16
9.0 9.0 20
9.0 9.0 20
8.0 9.0 20
9.0 9.0 20
9.0 9.0 20
20.0 14.0 8
20.0 14.0 8
19.0 14.0 4
19.0 15.0 4
18.0 15.0 12
20.0 15.0 4
16.0 14.0 8
17.0 15.0 8
18.0 15.0 12
17.0 15.0 8
18.0 15.0 12
17.0 13.0 4
10.0 10.0 56
12.0 17.0 56
7.0 9.0 28
5.0 7.0 20
6.0 8.0 16
13.0 13.0 28
4.0 4.0 28
9.0 12.0 12
4.0 6.0 36
11.0 13.0 36
7.0 12.0 40
7.0 8.0 20
7.0 12.0 40
11.0 13.0 36
11.0 11.0 16
11.0 12.0 24
10.0 10.0 56
15.0 18.0 8
7.0 9.0 28
7.0 12.0 40
12.0 12.0 36
4.0 4.0 28
11.0 12.0 24
12.0 12.0 36
7.0 9.0 28
10.0 10.0 56
11.0 11.0 16
5.0 7.0 20
4.0 4.0 28
12.0 13.0 32
9.0 13.0 4
6.0 9.0 28
5.0 6.0 12
7.0 9.0 28
12.0 17.0 56
11.0 13.0 36
11.0 11.0 16
12.0 17.0 56
6.0 9.0 28
4.0 6.0 36
13.0 13.0 28
17.0 18.0 4
11.0 13.0 36
12.0 12.0 36
5.0 7.0 20
16.0 18.0 4
12.0 12.0 36
6.0 8.0 16
13.0 14.0 28
12.0 14.0 12
14.0 15.0 20
10.0 12.0 28
10.0 12.0 28
10.0 12.0 28
10.0 10.0 56
10.0 10.0 56
8.0 10.0 24
12.0 12.0 36
12.0 12.0 36
11.0 12.0 24
12.0 13.0 32
12.0 13.0 32
12.0 13.0 32
11.0 13.0 36
11.0 13.0 36
11.0 13.0 36
14.0 15.0 20
14.0 15.0 20
15.0 15.0 4
14.0 15.0 20
16.0 16.0 4
15.0 16.0 4
13.0 14.0 28
14.0 14.0 16
13.0 14.0 28
13.0 14.0 28
14.0 15.0 20
14.0 14.0 16
12.0 14.0 12
14.0 14.0 16
14.0 14.0 16
13.0 14.0 28
12.0 14.0 12
13.0 14.0 28
9.0 12.0 12
13.0 17.0 12
12.0 18.0 12
13.0 17.0 12
16.0 19.0 4
15.0 18.0 8
12.0 17.0 56
12.0 17.0 56
8.0 12.0 8
14.0 18.0 20
9.0 12.0 12
13.0 18.0 20
14.0 19.0 12
14.0 17.0 4
13.0 17.0 12
13.0 18.0 20
13.0 18.0 20
12.0 17.0 56
9.0 14.0 12
12.0 17.0 56
12.0 17.0 56
12.0 17.0 56
14.0 18.0 20
15.0 17.0 8
15.0 17.0 8
12.0 18.0 12
12.0 17.0 56
8.0 14.0 8
14.0 18.0 20
14.0 19.0 12
9.0 14.0 12
13.0 16.0 8
14.0 18.0 20
13.0 18.0 20
12.0 16.0 12
14.0 19.0 12
12.0 16.0 12
12.0 18.0 12
10.0 15.0 12
10.0 14.0 12
11.0 13.0 36
10.0 17.0 16
10.0 17.0 16
12.0 17.0 56
8.0 13.0 8
10.0 15.0 12
8.0 14.0 8
12.0 17.0 56
12.0 15.0 4
12.0 16.0 12
11.0 17.0 8
10.0 17.0 16
13.0 16.0 8
10.0 15.0 12
11.0 16.0 4
9.0 15.0 4
10.0 14.0 12
10.0 18.0 8
14.0 18.0 20
10.0 16.0 12
10.0 16.0 12
10.0 18.0 8
8.0 13.0 8
12.0 17.0 56
11.0 14.0 4
10.0 16.0 12
10.0 17.0 16
11.0 17.0 8
10.0 14.0 12
12.0 17.0 56
13.0 18.0 20
9.0 14.0 12
5.0 8.0 28
7.0 10.0 8
4.0 8.0 56
5.0 10.0 32
7.0 11.0 12
4.0 10.0 12
3.0 8.0 20
5.0 10.0 32
6.0 10.0 24
6.0 11.0 4
5.0 10.0 32
5.0 8.0 28
6.0 10.0 24
7.0 12.0 40
5.0 10.0 32
5.0 10.0 32
7.0 11.0 12
5.0 10.0 32
4.0 8.0 56
3.0 8.0 20
4.0 10.0 12
5.0 9.0 20
5.0 10.0 32
7.0 10.0 8
6.0 12.0 20
4.0 8.0 56
4.0 10.0 12
8.0 11.0 20
4.0 8.0 56
4.0 8.0 56
8.0 11.0 20
4.0 8.0 56
6.0 10.0 24
5.0 11.0 4
5.0 9.0 20
6.0 12.0 20
7.0 12.0 40
8.0 12.0 8
4.0 9.0 12
6.0 12.0 20
4.0 8.0 56
6.0 10.0 24
6.0 9.0 28
7.0 12.0 40
5.0 12.0 4
6.0 8.0 16
4.0 8.0 56
6.0 9.0 28
5.0 9.0 20
7.0 12.0 40
5.0 8.0 28
5.0 9.0 20
6.0 12.0 20
5.0 8.0 28
6.0 12.0 20
6.0 10.0 24
4.0 8.0 56
7.0 9.0 28
7.0 12.0 40
7.0 9.0 28
6.0 9.0 28
7.0 13.0 4
5.0 8.0 28
7.0 12.0 40
5.0 8.0 28
4.0 9.0 12
4.0 9.0 12
3.0 8.0 20
5.0 10.0 32
5.0 9.0 20
7.0 12.0 40
6.0 10.0 24
13.0 13.0 28
12.0 11.0 32
24.0 20.0 8
24.0 19.0 4
12.0 13.0 32
23.0 20.0 8
25.0 18.0 8
16.0 12.0 4
23.0 20.0 8
25.0 19.0 4
11.0 13.0 36
13.0 13.0 28
25.0 20.0 4
13.0 12.0 8
22.0 18.0 8
15.0 14.0 12
21.0 20.0 4
13.0 11.0 8
22.0 18.0 8
17.0 14.0 4
13.0 14.0 28
15.0 14.0 12
12.0 11.0 32
15.0 14.0 12
12.0 11.0 32
13.0 13.0 28
15.0 12.0 8
12.0 11.0 32
13.0 11.0 8
16.0 14.0 8
13.0 15.0 4
12.0 12.0 36
12.0 10.0 4
25.0 18.0 8
15.0 12.0 8
24.0 20.0 8
7.0 8.0 20
7.0 8.0 20
8.0 8.0 32
8.0 8.0 32
7.0 8.0 20
7.0 8.0 20
10.0 10.0 56
8.0 10.0 24
10.0 10.0 56
9.0 10.0 20
11.0 10.0 12
10.0 10.0 56
12.0 13.0 32
12.0 13.0 32
12.0 13.0 32
11.0 12.0 24
13.0 13.0 28
13.0 12.0 8
13.0 13.0 28
11.0 12.0 24
11.0 12.0 24
12.0 11.0 32
14.0 12.0 4
12.0 11.0 32
10.0 11.0 20
10.0 12.0 28
12.0 12.0 36
8.0 10.0 24
8.0 9.0 20
8.0 9.0 20
5.0 6.0 12
7.0 6.0 4
5.0 6.0 12
8.0 7.0 12
8.0 8.0 32
8.0 8.0 32


==> data/30_-_LMC_vs_PH_quad.dat <==
x y xn yn
1.0 0.155555555556 -1.0 -0.155555555556
-3.0 -0.444444444444 3.0 0.444444444444
1.0 0.285714285714 -1.0 -0.285714285714
0.0 -0.375 0.0 0.375
-1.0 0.166666666667 1.0 -0.166666666667
0.0 0.0 0.0 0.0
1.0 -0.8 -1.0 0.8
0.0 -0.133333333333 0.0 0.133333333333
1.0 0.0 -1.0 0.0
0.0 0.0714285714286 0.0 -0.0714285714286
0.0 -0.333333333333 0.0 0.333333333333
0.0 0.0 0.0 0.0
0.0 0.357142857143 0.0 -0.357142857143
-3.0 -0.333333333333 3.0 0.333333333333
-2.0 -0.3 2.0 0.3
0.0 -0.25 0.0 0.25
0.0 0.0 0.0 0.0
0.0 0.318181818182 0.0 -0.318181818182
2.0 -0.416666666667 -2.0 0.416666666667
0.0 -0.0833333333333 0.0 0.0833333333333
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.218181818182 0.0 -0.218181818182
1.0 0.0 -1.0 0.0
1.0 -0.0138888888889 -1.0 0.0138888888889
0.0 0.0 0.0 0.0
0.0 0.0833333333333 0.0 -0.0833333333333
-3.0 0.0 3.0 0.0
0.0 -0.5 0.0 0.5
-3.0 0.0 3.0 0.0
2.0 -0.566666666667 -2.0 0.566666666667
0.0 -0.0727272727273 0.0 0.0727272727273
0.0 -0.25 0.0 0.25
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.214285714286 0.0 -0.214285714286
2.0 0.0 -2.0 0.0
-2.0 -0.5 2.0 0.5
3.0 -0.0357142857143 -3.0 0.0357142857143
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
1.0 -0.047619047619 -1.0 0.047619047619
-1.0 0.214285714286 1.0 -0.214285714286
1.0 -0.0357142857143 -1.0 0.0357142857143
-1.0 0.357142857143 1.0 -0.357142857143
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.2 1.0 -0.2
0.0 0.0238095238095 0.0 -0.0238095238095
1.0 -0.166666666667 -1.0 0.166666666667
-1.0 -0.0178571428571 1.0 0.0178571428571
-1.0 0.107142857143 1.0 -0.107142857143
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.0333333333333 0.0 -0.0333333333333
0.0 0.166666666667 0.0 -0.166666666667
2.0 0.0 -2.0 0.0
2.0 -0.166666666667 -2.0 0.166666666667
1.0 0.333333333333 -1.0 -0.333333333333
1.0 -0.0238095238095 -1.0 0.0238095238095
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.0 1.0 0.0
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.214285714286 0.0 -0.214285714286
1.0 -0.285714285714 -1.0 0.285714285714
1.0 -0.0416666666667 -1.0 0.0416666666667
-1.0 -0.857142857143 1.0 0.857142857143
0.0 0.107142857143 0.0 -0.107142857143
-1.0 0.0238095238095 1.0 -0.0238095238095
1.0 -0.166666666667 -1.0 0.166666666667
0.0 -0.5 0.0 0.5
1.0 -0.0238095238095 -1.0 0.0238095238095
0.0 0.857142857143 0.0 -0.857142857143
1.0 0.333333333333 -1.0 -0.333333333333
3.0 -0.0535714285714 -3.0 0.0535714285714
3.0 0.0 -3.0 0.0
4.0 0.133333333333 -4.0 -0.133333333333
2.0 -0.257142857143 -2.0 0.257142857143
4.0 -0.5 -4.0 0.5
1.0 0.266666666667 -1.0 -0.266666666667
3.0 0.3 -3.0 -0.3
4.0 0.5 -4.0 -0.5
4.0 0.2 -4.0 -0.2
4.0 0.266666666667 -4.0 -0.266666666667
4.0 0.266666666667 -4.0 -0.266666666667
3.0 0.266666666667 -3.0 -0.266666666667
3.0 0.0 -3.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.2 -2.0 -0.2
0.0 0.166666666667 0.0 -0.166666666667
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.266666666667 0.0 -0.266666666667
3.0 -0.5 -3.0 0.5
3.0 0.0 -3.0 0.0
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
3.0 -0.333333333333 -3.0 0.333333333333
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.333333333333 -4.0 -0.333333333333
1.0 -0.25 -1.0 0.25
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.25 -1.0 -0.25
1.0 0.5 -1.0 -0.5
3.0 0.5 -3.0 -0.5
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.75 -1.0 -0.75
2.0 -0.125 -2.0 0.125
1.0 0.25 -1.0 -0.25
2.0 0.25 -2.0 -0.25
2.0 0.075 -2.0 -0.075
2.0 -0.05 -2.0 0.05
3.0 0.0 -3.0 0.0
2.0 0.208333333333 -2.0 -0.208333333333
3.0 0.0416666666667 -3.0 -0.0416666666667
2.0 0.225 -2.0 -0.225
1.0 0.75 -1.0 -0.75
1.0 -0.0892857142857 -1.0 0.0892857142857
2.0 -1.0 -2.0 1.0
0.0 -0.3 0.0 0.3
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.25 -2.0 -0.25
2.0 0.5 -2.0 -0.5
3.0 0.166666666667 -3.0 -0.166666666667
2.0 -0.5 -2.0 0.5
2.0 -0.25 -2.0 0.25
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.5 -2.0 -0.5
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.25 -1.0 -0.25
0.0 0.5 0.0 -0.5
2.0 0.25 -2.0 -0.25
4.0 -0.5 -4.0 0.5
3.0 0.0 -3.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
2.0 -0.25 -2.0 0.25
2.0 0.0833333333333 -2.0 -0.0833333333333
2.0 0.166666666667 -2.0 -0.166666666667
3.0 0.166666666667 -3.0 -0.166666666667
1.0 0.8 -1.0 -0.8
4.0 0.8 -4.0 -0.8
0.0 0.9 0.0 -0.9
3.0 0.5 -3.0 -0.5
8.0 0.888888888889 -8.0 -0.888888888889
0.0 0.9 0.0 -0.9
1.0 0.6 -1.0 -0.6
1.0 0.0 -1.0 0.0
4.0 0.9 -4.0 -0.9
0.0 0.8 0.0 -0.8
5.0 0.888888888889 -5.0 -0.888888888889
1.0 0.8 -1.0 -0.8
0.0 0.6 0.0 -0.6
5.0 0.3 -5.0 -0.3
0.0 0.8 0.0 -0.8
1.0 0.9 -1.0 -0.9
6.0 0.888888888889 -6.0 -0.888888888889
3.0 0.8 -3.0 -0.8
3.0 0.8 -3.0 -0.8
4.0 0.0 -4.0 0.0
1.0 0.9 -1.0 -0.9
2.0 0.6 -2.0 -0.6
1.0 0.9 -1.0 -0.9
2.0 0.8 -2.0 -0.8
1.0 0.8 -1.0 -0.8
3.0 0.3 -3.0 -0.3
8.0 0.888888888889 -8.0 -0.888888888889
5.0 0.888888888889 -5.0 -0.888888888889
5.0 0.9 -5.0 -0.9
0.0 0.8 0.0 -0.8
1.0 0.0 -1.0 0.0
1.0 0.9 -1.0 -0.9
0.0 0.8 0.0 -0.8
2.0 0.8 -2.0 -0.8
0.0 0.8 0.0 -0.8
1.0 0.8 -1.0 -0.8
2.0 0.8 -2.0 -0.8
0.0 0.8 0.0 -0.8
1.0 0.8 -1.0 -0.8
0.0 0.4 0.0 -0.4
1.0 0.8 -1.0 -0.8
0.0 0.9 0.0 -0.9
2.0 0.8 -2.0 -0.8
1.0 0.0 -1.0 0.0
0.0 0.9 0.0 -0.9
6.0 0.8 -6.0 -0.8
1.0 0.8 -1.0 -0.8
7.0 0.8 -7.0 -0.8
7.0 0.5 -7.0 -0.5
6.0 0.166666666667 -6.0 -0.166666666667
6.0 0.0 -6.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.5 -6.0 -0.5
4.0 0.25 -4.0 -0.25
5.0 0.75 -5.0 -0.75
5.0 0.25 -5.0 -0.25
3.0 0.75 -3.0 -0.75
5.0 0.5 -5.0 -0.5
5.0 0.5 -5.0 -0.5
5.0 0.333333333333 -5.0 -0.333333333333
6.0 0.8 -6.0 -0.8
5.0 0.75 -5.0 -0.75
5.0 0.75 -5.0 -0.75
6.0 0.0 -6.0 0.0
6.0 0.833333333333 -6.0 -0.833333333333
5.0 0.666666666667 -5.0 -0.666666666667
6.0 0.166666666667 -6.0 -0.166666666667
7.0 0.8 -7.0 -0.8
6.0 0.5 -6.0 -0.5
7.0 0.666666666667 -7.0 -0.666666666667
7.0 0.666666666667 -7.0 -0.666666666667
6.0 0.25 -6.0 -0.25
6.0 0.833333333333 -6.0 -0.833333333333
6.0 0.166666666667 -6.0 -0.166666666667
6.0 0.666666666667 -6.0 -0.666666666667
6.0 0.666666666667 -6.0 -0.666666666667
5.0 0.333333333333 -5.0 -0.333333333333
6.0 0.5 -6.0 -0.5
7.0 0.833333333333 -7.0 -0.833333333333
7.0 0.833333333333 -7.0 -0.833333333333
5.0 0.666666666667 -5.0 -0.666666666667
5.0 0.5 -5.0 -0.5
5.0 0.5 -5.0 -0.5
7.0 0.333333333333 -7.0 -0.333333333333
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.5 0.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.666666666667 -2.0 -0.666666666667
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.5 -1.0 -0.5
-1.0 0.5 1.0 -0.5
0.0 0.5 0.0 -0.5
-1.0 0.5 1.0 -0.5
1.0 0.1 -1.0 -0.1
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.666666666667 1.0 -0.666666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0833333333333 0.0 -0.0833333333333
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.5 0.0 -0.5
2.0 0.5 -2.0 -0.5
3.0 0.166666666667 -3.0 -0.166666666667
5.0 0.0 -5.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.0 -6.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.666666666667 -3.0 -0.666666666667
5.0 0.0 -5.0 0.0
5.0 0.5 -5.0 -0.5
3.0 0.0 -3.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
3.0 0.133333333333 -3.0 -0.133333333333
5.0 0.0 -5.0 0.0
3.0 0.5 -3.0 -0.5
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
3.0 0.5 -3.0 -0.5
5.0 0.0 -5.0 0.0
4.0 0.5 -4.0 -0.5
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.166666666667 -4.0 -0.166666666667
4.0 0.333333333333 -4.0 -0.333333333333
3.0 0.0 -3.0 0.0
4.0 0.5 -4.0 -0.5
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.0 -6.0 0.0
3.0 0.333333333333 -3.0 -0.333333333333
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0833333333333 -2.0 -0.0833333333333
5.0 0.0 -5.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.166666666667 -4.0 -0.166666666667
5.0 0.0 -5.0 0.0
1.0 0.25 -1.0 -0.25
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.0 -1.0 0.0
2.0 0.75 -2.0 -0.75
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
4.0 0.0 -4.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.333333333333 -2.0 -0.333333333333
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.333333333333 -3.0 -0.333333333333
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 -0.333333333333 -3.0 0.333333333333
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
5.0 0.0 -5.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.266666666667 -3.0 -0.266666666667
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
4.0 -0.666666666667 -4.0 0.666666666667
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.75 -2.0 -0.75
4.0 0.25 -4.0 -0.25
3.0 0.333333333333 -3.0 -0.333333333333
4.0 0.166666666667 -4.0 -0.166666666667
3.0 0.3 -3.0 -0.3
0.0 0.214285714286 0.0 -0.214285714286
4.0 1.0 -4.0 -1.0
-1.0 0.8 1.0 -0.8
4.0 0.2 -4.0 -0.2
3.0 0.133333333333 -3.0 -0.133333333333
1.0 0.3 -1.0 -0.3
4.0 0.357142857143 -4.0 -0.357142857143
0.0 0.3 0.0 -0.3
4.0 -0.2 -4.0 0.2
3.0 0.333333333333 -3.0 -0.333333333333
2.0 0.25 -2.0 -0.25
1.0 -0.111111111111 -1.0 0.111111111111
2.0 0.190476190476 -2.0 -0.190476190476
1.0 0.75 -1.0 -0.75
1.0 -0.142857142857 -1.0 0.142857142857
2.0 0.3 -2.0 -0.3
6.0 -0.2 -6.0 0.2
3.0 0.0833333333333 -3.0 -0.0833333333333
2.0 0.25 -2.0 -0.25
1.0 0.888888888889 -1.0 -0.888888888889
4.0 0.2 -4.0 -0.2
3.0 -0.111111111111 -3.0 0.111111111111
0.0 0.5 0.0 -0.5
2.0 0.25 -2.0 -0.25
0.0 1.0 0.0 -1.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.333333333333 -4.0 -0.333333333333
3.0 -0.2 -3.0 0.2
3.0 -0.0333333333333 -3.0 0.0333333333333
0.0 0.333333333333 0.0 -0.333333333333
1.0 -0.166666666667 -1.0 0.166666666667
1.0 0.5 -1.0 -0.5
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.5 -1.0 -0.5
1.0 0.5 -1.0 -0.5
1.0 0.5 -1.0 -0.5
2.0 1.0 -2.0 -1.0
1.0 0.5 -1.0 -0.5
0.0 0.1 0.0 -0.1
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.833333333333 -1.0 -0.833333333333
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.25 0.0 -0.25
1.0 0.0833333333333 -1.0 -0.0833333333333
0.0 0.25 0.0 -0.25
1.0 1.0 -1.0 -1.0
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.3 -1.0 -0.3
-1.0 0.8 1.0 -0.8
0.0 -0.333333333333 0.0 0.333333333333
-1.0 0.3 1.0 -0.3
1.0 0.0 -1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
2.0 -0.333333333333 -2.0 0.333333333333
2.0 -0.333333333333 -2.0 0.333333333333
1.0 0.0 -1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
1.0 -0.5 -1.0 0.5
0.0 0.5 0.0 -0.5
2.0 0.5 -2.0 -0.5
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
-1.0 -0.333333333333 1.0 0.333333333333


==> data/30_-_LMC_vs_PH_scatter.dat <==
x y s
6.0 5.0 16
8.0 11.0 8
8.0 7.0 80
6.0 6.0 76
4.0 5.0 4
6.0 6.0 76
7.0 6.0 48
6.0 6.0 76
9.0 8.0 52
6.0 6.0 76
6.0 6.0 76
6.0 6.0 76
9.0 9.0 24
8.0 11.0 8
9.0 11.0 8
6.0 6.0 76
6.0 6.0 76
4.0 4.0 20
8.0 6.0 24
6.0 6.0 76
6.0 6.0 76
4.0 4.0 20
8.0 7.0 80
9.0 8.0 52
6.0 6.0 76
6.0 6.0 76
7.0 10.0 4
5.0 5.0 8
9.0 12.0 4
7.0 5.0 8
7.0 7.0 36
6.0 6.0 76
5.0 5.0 8
6.0 6.0 76
8.0 6.0 24
9.0 11.0 8
6.0 3.0 4
5.0 2.0 8
5.0 2.0 8
8.0 7.0 80
7.0 8.0 16
8.0 7.0 80
6.0 7.0 20
7.0 7.0 36
7.0 7.0 36
6.0 6.0 76
6.0 7.0 20
7.0 7.0 36
7.0 6.0 48
7.0 8.0 16
7.0 8.0 16
6.0 6.0 76
6.0 6.0 76
7.0 7.0 36
8.0 6.0 24
8.0 6.0 24
7.0 6.0 48
7.0 6.0 48
6.0 6.0 76
6.0 7.0 20
8.0 7.0 80
7.0 7.0 36
7.0 6.0 48
7.0 6.0 48
6.0 7.0 20
7.0 7.0 36
6.0 7.0 20
7.0 6.0 48
7.0 7.0 36
7.0 6.0 48
7.0 7.0 36
7.0 6.0 48
8.0 5.0 28
8.0 5.0 28
8.0 4.0 12
12.0 10.0 24
11.0 7.0 20
11.0 10.0 28
8.0 5.0 28
9.0 5.0 16
9.0 5.0 16
8.0 4.0 12
8.0 4.0 12
8.0 5.0 28
12.0 9.0 20
11.0 10.0 28
11.0 9.0 36
9.0 7.0 36
10.0 8.0 72
9.0 9.0 24
9.0 8.0 52
9.0 7.0 36
9.0 9.0 24
11.0 8.0 48
11.0 8.0 48
10.0 8.0 72
12.0 10.0 24
13.0 10.0 28
12.0 10.0 24
12.0 10.0 24
11.0 7.0 20
11.0 10.0 28
11.0 10.0 28
10.0 9.0 44
9.0 8.0 52
13.0 10.0 28
12.0 9.0 20
13.0 10.0 28
9.0 8.0 52
10.0 8.0 72
10.0 9.0 44
10.0 8.0 72
11.0 9.0 36
10.0 8.0 72
11.0 8.0 48
11.0 9.0 36
11.0 8.0 48
11.0 9.0 36
10.0 9.0 44
10.0 9.0 44
10.0 8.0 72
8.0 8.0 16
9.0 9.0 24
11.0 8.0 48
10.0 8.0 72
10.0 8.0 72
10.0 7.0 36
10.0 8.0 72
9.0 7.0 36
9.0 8.0 52
10.0 7.0 36
10.0 8.0 72
19.0 18.0 20
20.0 19.0 8
19.0 19.0 12
20.0 18.0 4
22.0 18.0 8
23.0 20.0 4
17.0 17.0 16
18.0 17.0 36
19.0 17.0 20
17.0 15.0 8
17.0 15.0 8
20.0 17.0 4
6.0 5.0 16
17.0 13.0 24
10.0 10.0 12
13.0 10.0 28
15.0 7.0 4
4.0 4.0 20
12.0 11.0 20
8.0 7.0 80
17.0 13.0 24
9.0 9.0 24
13.0 8.0 20
13.0 12.0 44
12.0 12.0 20
18.0 13.0 20
9.0 9.0 24
8.0 7.0 80
12.0 6.0 4
14.0 11.0 28
10.0 7.0 36
13.0 9.0 8
11.0 10.0 28
12.0 10.0 24
11.0 10.0 28
13.0 11.0 20
13.0 12.0 44
13.0 10.0 28
14.0 6.0 4
13.0 8.0 20
18.0 13.0 20
10.0 10.0 12
6.0 5.0 16
11.0 10.0 28
12.0 12.0 20
9.0 7.0 36
10.0 10.0 12
7.0 6.0 48
9.0 7.0 36
12.0 12.0 20
6.0 5.0 16
4.0 4.0 20
13.0 12.0 44
4.0 4.0 20
7.0 5.0 8
9.0 8.0 52
8.0 8.0 16
18.0 12.0 8
7.0 6.0 48
19.0 12.0 4
15.0 8.0 4
16.0 10.0 8
14.0 8.0 16
14.0 9.0 20
13.0 7.0 4
12.0 8.0 36
11.0 6.0 8
11.0 6.0 8
10.0 7.0 36
13.0 8.0 20
12.0 7.0 4
14.0 9.0 20
15.0 9.0 24
13.0 8.0 20
13.0 8.0 20
16.0 10.0 8
15.0 9.0 24
14.0 9.0 20
17.0 11.0 8
18.0 11.0 4
15.0 9.0 24
16.0 9.0 16
16.0 9.0 16
17.0 11.0 8
14.0 8.0 16
15.0 9.0 24
14.0 8.0 16
15.0 9.0 24
15.0 10.0 12
14.0 8.0 16
16.0 9.0 16
16.0 9.0 16
14.0 9.0 20
15.0 10.0 12
14.0 9.0 20
17.0 10.0 4
18.0 17.0 36
18.0 16.0 12
18.0 17.0 36
17.0 17.0 16
14.0 12.0 20
19.0 18.0 20
18.0 18.0 24
18.0 16.0 12
19.0 17.0 20
18.0 17.0 36
18.0 17.0 36
19.0 17.0 20
18.0 18.0 24
13.0 11.0 20
19.0 17.0 20
18.0 18.0 24
18.0 17.0 36
17.0 18.0 8
18.0 18.0 24
16.0 17.0 4
13.0 12.0 44
18.0 18.0 24
17.0 17.0 16
12.0 11.0 20
18.0 17.0 36
18.0 17.0 36
17.0 18.0 8
18.0 17.0 36
19.0 17.0 20
17.0 16.0 8
18.0 18.0 24
17.0 16.0 8
14.0 13.0 4
18.0 16.0 12
17.0 17.0 16
14.0 12.0 20
14.0 11.0 28
17.0 12.0 24
17.0 12.0 24
15.0 9.0 24
16.0 12.0 24
16.0 13.0 8
18.0 13.0 20
17.0 12.0 24
16.0 13.0 8
13.0 11.0 20
15.0 12.0 12
18.0 13.0 20
14.0 11.0 28
18.0 14.0 4
15.0 10.0 12
14.0 11.0 28
17.0 12.0 24
16.0 12.0 24
17.0 13.0 24
16.0 12.0 24
14.0 10.0 20
17.0 13.0 24
14.0 11.0 28
16.0 12.0 24
17.0 13.0 24
17.0 12.0 24
18.0 12.0 8
14.0 11.0 28
18.0 13.0 20
15.0 12.0 12
14.0 10.0 20
14.0 12.0 20
16.0 11.0 4
17.0 13.0 24
16.0 12.0 24
17.0 12.0 24
9.0 8.0 52
10.0 8.0 72
10.0 7.0 36
8.0 7.0 80
8.0 7.0 80
11.0 9.0 36
10.0 8.0 72
10.0 8.0 72
8.0 7.0 80
12.0 9.0 20
11.0 8.0 48
10.0 7.0 36
10.0 7.0 36
10.0 9.0 44
8.0 7.0 80
11.0 9.0 36
8.0 7.0 80
11.0 7.0 20
8.0 8.0 16
10.0 9.0 44
10.0 8.0 72
10.0 8.0 72
10.0 8.0 72
12.0 8.0 36
8.0 7.0 80
10.0 8.0 72
9.0 8.0 52
8.0 7.0 80
11.0 8.0 48
11.0 7.0 20
9.0 8.0 52
12.0 10.0 24
8.0 7.0 80
11.0 8.0 48
11.0 8.0 48
10.0 7.0 36
13.0 9.0 8
12.0 8.0 36
10.0 6.0 4
13.0 10.0 28
9.0 6.0 40
9.0 6.0 40
10.0 7.0 36
9.0 6.0 40
9.0 6.0 40
9.0 6.0 40
12.0 8.0 36
9.0 5.0 16
9.0 6.0 40
9.0 7.0 36
9.0 6.0 40
9.0 7.0 36
10.0 5.0 4
12.0 8.0 36
9.0 7.0 36
8.0 5.0 28
13.0 10.0 28
9.0 6.0 40
9.0 6.0 40
12.0 8.0 36
8.0 5.0 28
12.0 9.0 20
8.0 5.0 28
9.0 5.0 16
8.0 7.0 80
9.0 6.0 40
9.0 7.0 36
12.0 9.0 20
12.0 8.0 36
12.0 8.0 36
12.0 8.0 36
8.0 6.0 24
13.0 11.0 20
16.0 12.0 24
11.0 8.0 48
15.0 11.0 8
22.0 19.0 4
11.0 11.0 12
14.0 10.0 20
13.0 14.0 4
15.0 11.0 8
11.0 8.0 48
19.0 18.0 20
11.0 7.0 20
14.0 14.0 4
22.0 18.0 8
11.0 8.0 48
11.0 9.0 36
19.0 18.0 20
21.0 19.0 4
15.0 14.0 4
19.0 18.0 20
11.0 9.0 36
24.0 18.0 4
15.0 12.0 12
14.0 12.0 20
20.0 19.0 8
14.0 10.0 20
21.0 18.0 8
19.0 19.0 12
15.0 13.0 4
19.0 19.0 12
13.0 12.0 44
14.0 12.0 20
14.0 10.0 20
21.0 18.0 8
14.0 11.0 28
11.0 11.0 12
9.0 8.0 52
8.0 7.0 80
9.0 8.0 52
8.0 7.0 80
8.0 7.0 80
8.0 7.0 80
11.0 9.0 36
10.0 9.0 44
11.0 11.0 12
10.0 9.0 44
10.0 9.0 44
10.0 9.0 44
13.0 12.0 44
13.0 12.0 44
13.0 12.0 44
13.0 13.0 4
12.0 11.0 20
12.0 12.0 20
13.0 12.0 44
13.0 12.0 44
12.0 11.0 20
11.0 12.0 8
12.0 12.0 20
11.0 12.0 8
12.0 11.0 20
13.0 12.0 44
13.0 11.0 20
10.0 8.0 72
9.0 8.0 52
10.0 9.0 44
7.0 6.0 48
6.0 6.0 76
8.0 6.0 24
7.0 8.0 16
8.0 8.0 16
8.0 9.0 4


==> data/30_-_PH_vs_SEQ_quad.dat <==
x y xn yn
-3.0 -0.155555555556 3.0 0.155555555556
0.0 0.333333333333 0.0 -0.333333333333
-1.0 -0.333333333333 1.0 0.333333333333
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.75 2.0 -0.75
0.0 0.0666666666667 0.0 -0.0666666666667
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.0 0.0 0.0
-1.0 -0.0238095238095 1.0 0.0238095238095
0.0 0.166666666667 0.0 -0.166666666667
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.318181818182 1.0 0.318181818182
-4.0 0.833333333333 4.0 -0.833333333333
0.0 0.0833333333333 0.0 -0.0833333333333
0.0 -0.166666666667 0.0 0.166666666667
-1.0 -0.218181818182 1.0 0.218181818182
-1.0 0.0 1.0 0.0
-4.0 0.025 4.0 -0.025
-2.0 -0.5 2.0 0.5
-2.0 -0.833333333333 2.0 0.833333333333
-1.0 0.0 1.0 0.0
-1.0 0.166666666667 1.0 -0.166666666667
-2.0 -0.25 2.0 0.25
-3.0 0.666666666667 3.0 -0.666666666667
0.0 0.0727272727273 0.0 -0.0727272727273
0.0 0.666666666667 0.0 -0.666666666667
-1.0 0.166666666667 1.0 -0.166666666667
-2.0 -0.214285714286 2.0 0.214285714286
-4.0 0.0 4.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0357142857143 3.0 -0.0357142857143
-2.0 -0.107142857143 2.0 0.107142857143
-2.0 -0.107142857143 2.0 0.107142857143
-1.0 0.133333333333 1.0 -0.133333333333
0.0 0.0857142857143 0.0 -0.0857142857143
-1.0 0.0 1.0 0.0
0.0 -0.857142857143 0.0 0.857142857143
0.0 0.571428571429 0.0 -0.571428571429
0.0 0.571428571429 0.0 -0.571428571429
0.0 -0.833333333333 0.0 0.833333333333
1.0 -0.25 -1.0 0.25
-1.0 -0.0571428571429 1.0 0.0571428571429
0.0 0.0238095238095 0.0 -0.0238095238095
0.0 0.0178571428571 0.0 -0.0178571428571
2.0 -0.107142857143 -2.0 0.107142857143
-2.0 -0.166666666667 2.0 0.166666666667
0.0 -0.833333333333 0.0 0.833333333333
-3.0 0.0833333333333 3.0 -0.0833333333333
-2.0 -0.833333333333 2.0 0.833333333333
-2.0 -0.0833333333333 2.0 0.0833333333333
0.0 -0.833333333333 0.0 0.833333333333
-2.0 0.0416666666667 2.0 -0.0416666666667
0.0 -0.833333333333 0.0 0.833333333333
0.0 -0.114285714286 0.0 0.114285714286
-1.0 0.133333333333 1.0 -0.133333333333
0.0 -0.114285714286 0.0 0.114285714286
0.0 0.5 0.0 -0.5
-2.0 -0.0333333333333 2.0 0.0333333333333
-2.0 0.571428571429 2.0 -0.571428571429
-1.0 -0.857142857143 1.0 0.857142857143
0.0 -0.107142857143 0.0 0.107142857143
-2.0 -0.0333333333333 2.0 0.0333333333333
-2.0 0.571428571429 2.0 -0.571428571429
0.0 -0.833333333333 0.0 0.833333333333
-1.0 -0.857142857143 1.0 0.857142857143
-2.0 -0.0833333333333 2.0 0.0833333333333
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.15 0.0 -0.15
-1.0 0.0 1.0 0.0
-1.0 -0.266666666667 1.0 0.266666666667
-3.0 0.075 3.0 -0.075
-3.0 -0.5 3.0 0.5
-3.0 -0.2 3.0 0.2
-1.0 -0.266666666667 1.0 0.266666666667
-1.0 -0.266666666667 1.0 0.266666666667
0.0 -0.266666666667 0.0 0.266666666667
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.666666666667 0.0 0.666666666667
-1.0 0.0666666666667 1.0 -0.0666666666667
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
-3.0 -0.5 3.0 0.5
-1.0 -0.166666666667 1.0 0.166666666667
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-3.0 -0.5 3.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 -1.0 0.0 1.0
-4.0 0.166666666667 4.0 -0.166666666667
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-3.0 -0.75 3.0 0.75
-2.0 -0.625 2.0 0.625
-3.0 -0.75 3.0 0.75
-3.0 -0.75 3.0 0.75
-3.0 -0.875 3.0 0.875
-2.0 -0.75 2.0 0.75
-3.0 -0.25 3.0 0.25
-1.0 -0.583333333333 1.0 0.583333333333
-2.0 -0.375 2.0 0.375
-3.0 -0.625 3.0 0.625
-2.0 -0.75 2.0 0.75
-2.0 -0.375 2.0 0.375
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -0.166666666667 1.0 0.166666666667
-4.0 0.166666666667 4.0 -0.166666666667
-3.0 -0.5 3.0 0.5
-2.0 -0.5 2.0 0.5
-5.0 -0.833333333333 5.0 0.833333333333
-2.0 0.0 2.0 0.0
-2.0 -0.5 2.0 0.5
-2.0 -0.833333333333 2.0 0.833333333333
-4.0 0.0 4.0 0.0
-3.0 -0.666666666667 3.0 0.666666666667
-8.0 0.166666666667 8.0 -0.166666666667
-12.0 0.0 12.0 0.0
-6.0 0.0 6.0 0.0
-8.0 -1.0 8.0 1.0
-10.0 0.0 10.0 0.0
-8.0 -0.25 8.0 0.25
-6.0 -0.25 6.0 0.25
-10.0 0.0 10.0 0.0
-5.0 0.0 5.0 0.0
-5.0 -0.75 5.0 0.75
-4.0 -0.666666666667 4.0 0.666666666667
-7.0 0.333333333333 7.0 -0.333333333333
1.0 -0.8 -1.0 0.8
-2.0 -0.3 2.0 0.3
0.0 -0.9 0.0 0.9
-2.0 -0.5 2.0 0.5
-7.0 0.0 7.0 0.0
0.0 -0.9 0.0 0.9
-1.0 -0.6 1.0 0.6
0.0 0.0 0.0 0.0
-3.0 -0.4 3.0 0.4
1.0 -0.3 -1.0 0.3
-3.0 -0.888888888889 3.0 0.888888888889
-1.0 -0.8 1.0 0.8
0.0 -0.1 0.0 0.1
-3.0 -0.3 3.0 0.3
1.0 -0.8 -1.0 0.8
1.0 -0.9 -1.0 0.9
-5.0 0.111111111111 5.0 -0.111111111111
-2.0 -0.8 2.0 0.8
-1.0 -0.8 1.0 0.8
-4.0 1.0 4.0 -1.0
-1.0 -0.4 1.0 0.4
1.0 -0.6 -1.0 0.6
-1.0 -0.4 1.0 0.4
-2.0 -0.8 2.0 0.8
-1.0 -0.3 1.0 0.3
-2.0 -0.8 2.0 0.8
-5.0 0.0 5.0 0.0
-3.0 -0.888888888889 3.0 0.888888888889
-5.0 -0.0428571428571 5.0 0.0428571428571
0.0 -0.3 0.0 0.3
0.0 0.0 0.0 0.0
-1.0 -0.4 1.0 0.4
0.0 -0.8 0.0 0.8
1.0 -0.8 -1.0 0.8
0.0 -0.3 0.0 0.3
0.0 -0.8 0.0 0.8
-1.0 -0.133333333333 1.0 0.133333333333
0.0 -0.8 0.0 0.8
1.0 -0.8 -1.0 0.8
0.0 -0.4 0.0 0.4
-1.0 -0.3 1.0 0.3
0.0 -0.9 0.0 0.9
0.0 -0.8 0.0 0.8
0.0 0.0 0.0 0.0
1.0 -0.9 -1.0 0.9
-4.0 -0.3 4.0 0.3
0.0 -0.8 0.0 0.8
-4.0 -0.3 4.0 0.3
-6.0 -0.5 6.0 0.5
-8.0 -0.166666666667 8.0 0.166666666667
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-6.0 -0.5 6.0 0.5
-4.0 -0.25 4.0 0.25
-5.0 -0.75 5.0 0.75
-5.0 -0.25 5.0 0.25
-1.0 -0.75 1.0 0.75
-5.0 -0.5 5.0 0.5
-4.0 -0.5 4.0 0.5
-6.0 -0.333333333333 6.0 0.333333333333
-8.0 -0.8 8.0 0.8
-5.0 -0.75 5.0 0.75
-5.0 -0.75 5.0 0.75
-6.0 0.0 6.0 0.0
-6.0 -0.833333333333 6.0 0.833333333333
-6.0 -0.666666666667 6.0 0.666666666667
-6.0 -0.166666666667 6.0 0.166666666667
-7.0 -0.8 7.0 0.8
-6.0 -0.5 6.0 0.5
-7.0 -0.666666666667 7.0 0.666666666667
-7.0 -0.666666666667 7.0 0.666666666667
-6.0 -0.25 6.0 0.25
-5.0 -0.833333333333 5.0 0.833333333333
-7.0 -0.166666666667 7.0 0.166666666667
-5.0 -0.666666666667 5.0 0.666666666667
-6.0 -0.666666666667 6.0 0.666666666667
-6.0 -0.333333333333 6.0 0.333333333333
-6.0 -0.5 6.0 0.5
-8.0 -0.833333333333 8.0 0.833333333333
-8.0 -0.833333333333 8.0 0.833333333333
-5.0 -0.666666666667 5.0 0.666666666667
-6.0 -0.5 6.0 0.5
-5.0 -0.5 5.0 0.5
-8.0 -0.333333333333 8.0 0.333333333333
4.0 -0.5 -4.0 0.5
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
1.0 -0.666666666667 -1.0 0.666666666667
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
3.0 -0.5 -3.0 0.5
2.0 0.0 -2.0 0.0
3.0 -0.5 -3.0 0.5
0.0 -0.666666666667 0.0 0.666666666667
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 -0.5 -1.0 0.5
4.0 -0.5 -4.0 0.5
2.0 -0.5 -2.0 0.5
2.0 -0.5 -2.0 0.5
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
2.0 -0.666666666667 -2.0 0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.666666666667 -1.0 0.666666666667
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 -0.5 -2.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
3.0 0.0 -3.0 0.0
-1.0 0.833333333333 1.0 -0.833333333333
1.0 0.5 -1.0 -0.5
0.0 0.833333333333 0.0 -0.833333333333
2.0 0.0 -2.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
0.0 0.0 0.0 0.0
-1.0 0.5 1.0 -0.5
2.0 0.5 -2.0 -0.5
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.833333333333 0.0 -0.833333333333
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.75 -1.0 -0.75
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
-1.0 0.833333333333 1.0 -0.833333333333
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.25 0.0 -0.25
-2.0 -0.5 2.0 0.5
-1.0 -0.333333333333 1.0 0.333333333333
-1.0 0.0 1.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-2.0 0.166666666667 2.0 -0.166666666667
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-2.0 -0.166666666667 2.0 0.166666666667
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.333333333333 0.0 0.333333333333
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 -0.5 1.0 0.5
0.0 0.416666666667 0.0 -0.416666666667
1.0 0.0 -1.0 0.0
-1.0 -0.6 1.0 0.6
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.5 1.0 -0.5
0.0 0.333333333333 0.0 -0.333333333333
0.0 -0.666666666667 0.0 0.666666666667
1.0 0.333333333333 -1.0 -0.333333333333
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.266666666667 1.0 -0.266666666667
-3.0 -0.25 3.0 0.25
-7.0 -0.75 7.0 0.75
-4.0 -1.0 4.0 1.0
-5.0 -0.5 5.0 0.5
-8.0 -0.8 8.0 0.8
-2.0 -0.714285714286 2.0 0.714285714286
-8.0 -0.5 8.0 0.5
1.0 -0.8 -1.0 0.8
-7.0 0.0 7.0 0.0
-6.0 0.2 6.0 -0.2
-8.0 0.2 8.0 -0.2
-5.0 -0.857142857143 5.0 0.857142857143
1.0 -0.8 -1.0 0.8
-6.0 -0.133333333333 6.0 0.133333333333
-4.0 -0.833333333333 4.0 0.833333333333
-5.0 -1.0 5.0 1.0
-5.0 -0.888888888889 5.0 0.888888888889
-8.0 -0.357142857143 8.0 0.357142857143
-1.0 -0.25 1.0 0.25
-7.0 0.142857142857 7.0 -0.142857142857
-6.0 -0.133333333333 6.0 0.133333333333
-8.0 0.2 8.0 -0.2
-5.0 -0.25 5.0 0.25
-3.0 -0.75 3.0 0.75
-5.0 -0.888888888889 5.0 0.888888888889
-6.0 -1.0 6.0 1.0
-5.0 -0.388888888889 5.0 0.388888888889
-5.0 -1.0 5.0 1.0
-5.0 -0.25 5.0 0.25
-7.0 -1.0 7.0 1.0
-7.0 0.0 7.0 0.0
-7.0 -0.5 7.0 0.5
-7.0 0.0 7.0 0.0
-8.0 0.2 8.0 -0.2
-5.0 -0.133333333333 5.0 0.133333333333
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 -0.333333333333 1.0 0.333333333333
0.0 -0.5 0.0 0.5
-2.0 -0.333333333333 2.0 0.333333333333
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-1.0 -1.0 1.0 1.0
-1.0 0.0 1.0 0.0
0.0 -0.1 0.0 0.1
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-2.0 0.5 2.0 -0.5
0.0 -0.166666666667 0.0 0.166666666667
0.0 -0.833333333333 0.0 0.833333333333
-1.0 0.0 1.0 0.0
-1.0 -0.0833333333333 1.0 0.0833333333333
-1.0 -0.75 1.0 0.75
-2.0 -0.25 2.0 0.25
-1.0 -1.0 1.0 1.0
-1.0 -0.333333333333 1.0 0.333333333333
0.0 -0.3 0.0 0.3
0.0 -0.8 0.0 0.8
-1.0 -0.666666666667 1.0 0.666666666667
0.0 -0.8 0.0 0.8
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-3.0 -0.5 3.0 0.5
-3.0 0.5 3.0 -0.5
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0


==> data/30_-_PH_vs_SEQ_scatter.dat <==
x y s
5.0 8.0 20
11.0 11.0 16
7.0 8.0 64
6.0 6.0 104
5.0 6.0 40
6.0 6.0 104
6.0 8.0 56
6.0 6.0 104
8.0 10.0 48
6.0 8.0 56
6.0 6.0 104
6.0 6.0 104
9.0 10.0 32
11.0 11.0 16
11.0 12.0 44
6.0 6.0 104
6.0 6.0 104
4.0 5.0 20
6.0 10.0 8
6.0 6.0 104
6.0 6.0 104
4.0 5.0 20
7.0 8.0 64
8.0 12.0 28
6.0 8.0 56
6.0 8.0 56
10.0 11.0 40
5.0 6.0 40
12.0 14.0 36
5.0 8.0 20
7.0 7.0 72
6.0 6.0 104
5.0 6.0 40
6.0 8.0 56
6.0 10.0 8
11.0 12.0 44
3.0 6.0 4
2.0 4.0 8
2.0 4.0 8
7.0 8.0 64
8.0 8.0 48
7.0 8.0 64
7.0 7.0 72
7.0 7.0 72
7.0 7.0 72
6.0 6.0 104
7.0 6.0 36
7.0 8.0 64
6.0 6.0 104
8.0 8.0 48
8.0 6.0 24
6.0 8.0 56
6.0 6.0 104
7.0 10.0 8
6.0 8.0 56
6.0 8.0 56
6.0 6.0 104
6.0 8.0 56
6.0 6.0 104
7.0 7.0 72
7.0 8.0 64
7.0 7.0 72
6.0 6.0 104
6.0 8.0 56
7.0 9.0 16
7.0 8.0 64
7.0 7.0 72
6.0 8.0 56
7.0 9.0 16
6.0 6.0 104
7.0 8.0 64
6.0 8.0 56
5.0 6.0 40
5.0 6.0 40
4.0 5.0 20
10.0 10.0 24
7.0 8.0 64
10.0 11.0 40
5.0 8.0 20
5.0 8.0 20
5.0 8.0 20
4.0 5.0 20
4.0 5.0 20
5.0 5.0 12
9.0 11.0 24
10.0 10.0 24
9.0 9.0 28
7.0 7.0 72
8.0 10.0 48
9.0 9.0 28
8.0 8.0 48
7.0 7.0 72
9.0 10.0 32
8.0 12.0 28
8.0 10.0 48
8.0 8.0 48
10.0 13.0 12
10.0 11.0 40
10.0 13.0 12
10.0 13.0 12
7.0 10.0 8
10.0 11.0 40
10.0 12.0 16
9.0 11.0 24
8.0 8.0 48
10.0 14.0 8
9.0 13.0 8
10.0 14.0 8
8.0 11.0 32
8.0 10.0 48
9.0 12.0 12
8.0 11.0 32
9.0 12.0 12
8.0 10.0 48
8.0 11.0 32
9.0 10.0 32
8.0 10.0 48
9.0 12.0 12
9.0 11.0 24
9.0 11.0 24
8.0 10.0 48
8.0 9.0 32
9.0 10.0 32
8.0 12.0 28
8.0 11.0 32
8.0 10.0 48
7.0 12.0 8
8.0 10.0 48
7.0 9.0 16
8.0 10.0 48
7.0 11.0 8
8.0 11.0 32
18.0 26.0 20
19.0 31.0 4
19.0 25.0 4
18.0 26.0 20
18.0 28.0 4
20.0 28.0 4
17.0 23.0 4
17.0 27.0 4
17.0 22.0 4
15.0 20.0 4
15.0 19.0 4
17.0 24.0 4
5.0 4.0 8
13.0 15.0 24
10.0 10.0 24
10.0 12.0 16
7.0 14.0 4
4.0 4.0 12
11.0 12.0 44
7.0 7.0 72
13.0 16.0 8
9.0 8.0 24
8.0 11.0 32
12.0 13.0 68
12.0 12.0 32
13.0 16.0 8
9.0 8.0 24
7.0 6.0 36
6.0 11.0 16
11.0 13.0 20
7.0 8.0 64
9.0 13.0 8
10.0 11.0 40
10.0 9.0 4
10.0 11.0 40
11.0 13.0 20
12.0 13.0 68
10.0 12.0 16
6.0 11.0 16
8.0 11.0 32
13.0 18.0 8
10.0 10.0 24
5.0 5.0 12
10.0 11.0 40
12.0 12.0 32
7.0 6.0 36
10.0 10.0 24
6.0 6.0 104
7.0 8.0 64
12.0 12.0 32
5.0 4.0 8
4.0 4.0 12
12.0 13.0 68
4.0 4.0 12
5.0 5.0 12
8.0 8.0 48
8.0 7.0 24
12.0 16.0 8
6.0 6.0 104
12.0 16.0 8
8.0 14.0 12
10.0 18.0 12
8.0 13.0 24
9.0 15.0 28
7.0 13.0 4
8.0 12.0 28
6.0 11.0 16
6.0 11.0 16
7.0 8.0 64
8.0 13.0 24
7.0 11.0 8
9.0 15.0 28
9.0 17.0 12
8.0 13.0 24
8.0 13.0 24
10.0 16.0 16
9.0 15.0 28
9.0 15.0 28
11.0 17.0 8
11.0 18.0 8
9.0 15.0 28
9.0 16.0 12
9.0 16.0 12
11.0 17.0 8
8.0 13.0 24
9.0 16.0 12
8.0 13.0 24
9.0 15.0 28
10.0 16.0 16
8.0 14.0 12
9.0 17.0 12
9.0 17.0 12
9.0 14.0 12
10.0 16.0 16
9.0 14.0 12
10.0 18.0 12
17.0 13.0 12
16.0 12.0 8
17.0 14.0 20
17.0 14.0 20
12.0 9.0 4
18.0 17.0 12
18.0 17.0 12
16.0 12.0 8
17.0 14.0 20
17.0 15.0 12
17.0 14.0 20
17.0 17.0 8
18.0 18.0 4
11.0 10.0 4
17.0 16.0 12
18.0 16.0 16
17.0 16.0 12
18.0 14.0 4
18.0 16.0 16
17.0 15.0 12
12.0 12.0 32
18.0 16.0 16
17.0 13.0 12
11.0 9.0 4
17.0 13.0 12
17.0 14.0 20
18.0 16.0 16
17.0 16.0 12
17.0 17.0 8
16.0 16.0 4
18.0 17.0 12
16.0 15.0 4
13.0 11.0 4
16.0 14.0 4
17.0 15.0 12
12.0 13.0 68
11.0 12.0 44
12.0 14.0 36
12.0 13.0 68
9.0 10.0 32
12.0 13.0 68
13.0 15.0 24
13.0 14.0 12
12.0 13.0 68
13.0 14.0 12
11.0 13.0 20
12.0 14.0 36
13.0 15.0 24
11.0 12.0 44
14.0 15.0 8
10.0 11.0 40
11.0 12.0 44
12.0 13.0 68
12.0 14.0 36
13.0 15.0 24
12.0 13.0 68
10.0 11.0 40
13.0 13.0 8
11.0 12.0 44
12.0 13.0 68
13.0 13.0 8
12.0 13.0 68
12.0 14.0 36
11.0 12.0 44
13.0 15.0 24
12.0 13.0 68
10.0 12.0 16
12.0 14.0 36
11.0 12.0 44
13.0 15.0 24
12.0 14.0 36
12.0 14.0 36
8.0 5.0 8
8.0 9.0 32
7.0 6.0 36
7.0 7.0 72
7.0 5.0 12
9.0 8.0 24
8.0 8.0 48
8.0 9.0 32
7.0 5.0 12
9.0 8.0 24
8.0 6.0 24
7.0 5.0 12
7.0 7.0 72
9.0 8.0 24
7.0 4.0 8
9.0 7.0 4
7.0 7.0 72
7.0 7.0 72
8.0 5.0 8
9.0 8.0 24
8.0 7.0 24
8.0 8.0 48
8.0 6.0 24
8.0 7.0 24
7.0 4.0 8
8.0 7.0 24
8.0 6.0 24
7.0 6.0 36
8.0 8.0 48
7.0 7.0 72
8.0 6.0 24
10.0 8.0 4
7.0 6.0 36
8.0 6.0 24
8.0 9.0 32
7.0 6.0 36
9.0 9.0 28
8.0 9.0 32
6.0 7.0 16
10.0 11.0 40
6.0 6.0 104
6.0 8.0 56
7.0 8.0 64
6.0 7.0 16
6.0 6.0 104
6.0 8.0 56
8.0 9.0 32
5.0 6.0 40
6.0 6.0 104
7.0 6.0 36
6.0 5.0 4
7.0 9.0 16
5.0 7.0 4
8.0 8.0 48
7.0 7.0 72
5.0 6.0 40
10.0 10.0 24
6.0 7.0 16
6.0 6.0 104
8.0 7.0 24
5.0 6.0 40
9.0 9.0 28
5.0 6.0 40
5.0 6.0 40
7.0 7.0 72
6.0 6.0 104
7.0 6.0 36
9.0 10.0 32
8.0 8.0 48
8.0 7.0 24
8.0 9.0 32
6.0 7.0 16
11.0 14.0 8
12.0 19.0 12
8.0 12.0 28
11.0 16.0 8
19.0 27.0 8
11.0 13.0 20
10.0 18.0 12
14.0 13.0 8
11.0 18.0 8
8.0 14.0 12
18.0 26.0 20
7.0 12.0 8
14.0 13.0 8
18.0 24.0 4
8.0 12.0 28
9.0 14.0 12
18.0 23.0 8
19.0 27.0 8
14.0 15.0 8
18.0 25.0 4
9.0 15.0 28
18.0 26.0 20
12.0 17.0 4
12.0 15.0 4
19.0 24.0 8
10.0 16.0 16
18.0 23.0 8
19.0 24.0 8
13.0 18.0 8
19.0 26.0 4
12.0 19.0 12
12.0 19.0 12
10.0 17.0 4
18.0 26.0 20
11.0 16.0 8
11.0 13.0 20
8.0 9.0 32
7.0 7.0 72
8.0 10.0 48
7.0 8.0 64
7.0 8.0 64
7.0 8.0 64
9.0 10.0 32
9.0 10.0 32
11.0 11.0 16
9.0 9.0 28
9.0 9.0 28
9.0 11.0 24
12.0 12.0 32
12.0 12.0 32
12.0 13.0 68
13.0 14.0 12
11.0 12.0 44
12.0 14.0 36
12.0 13.0 68
12.0 13.0 68
11.0 11.0 16
12.0 12.0 32
12.0 13.0 68
12.0 12.0 32
11.0 14.0 8
12.0 13.0 68
11.0 12.0 44
8.0 12.0 28
8.0 10.0 48
9.0 9.0 28
6.0 6.0 104
6.0 6.0 104
6.0 9.0 4
8.0 11.0 32
8.0 8.0 48
9.0 11.0 24


==> data/30_-_SEQ_vs_LMC_quad.dat <==
x y xn yn
2.0 0.0 -2.0 0.0
3.0 0.111111111111 -3.0 -0.111111111111
0.0 0.047619047619 0.0 -0.047619047619
0.0 0.875 0.0 -0.875
2.0 -0.166666666667 -2.0 0.166666666667
0.0 0.0 0.0 0.0
1.0 0.05 -1.0 -0.05
0.0 0.0666666666667 0.0 -0.0666666666667
1.0 0.0 -1.0 0.0
2.0 -0.0714285714286 -2.0 0.0714285714286
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
3.0 0.166666666667 -3.0 -0.166666666667
3.0 0.3 -3.0 -0.3
0.0 0.25 0.0 -0.25
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
2.0 -0.416666666667 -2.0 0.416666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
3.0 -0.0111111111111 -3.0 0.0111111111111
2.0 0.5 -2.0 -0.5
2.0 0.75 -2.0 -0.75
4.0 0.0 -4.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
5.0 0.25 -5.0 -0.25
1.0 -0.1 -1.0 0.1
0.0 0.0 0.0 0.0
0.0 -0.416666666667 0.0 0.416666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.5 -3.0 -0.5
0.0 0.0 0.0 0.0
-1.0 0.107142857143 1.0 -0.107142857143
-1.0 0.107142857143 1.0 -0.107142857143
0.0 -0.0857142857143 0.0 0.0857142857143
1.0 -0.3 -1.0 0.3
0.0 0.0357142857143 0.0 -0.0357142857143
1.0 0.5 -1.0 -0.5
0.0 -0.0714285714286 0.0 0.0714285714286
0.0 -0.0714285714286 0.0 0.0714285714286
0.0 0.5 0.0 -0.5
0.0 0.05 0.0 -0.05
1.0 0.0333333333333 -1.0 -0.0333333333333
-1.0 0.142857142857 1.0 -0.142857142857
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
2.0 -0.166666666667 -2.0 0.166666666667
0.0 0.8 0.0 -0.8
3.0 -0.25 -3.0 0.25
0.0 0.833333333333 0.0 -0.833333333333
0.0 0.25 0.0 -0.25
-1.0 0.5 1.0 -0.5
1.0 -0.0178571428571 -1.0 0.0178571428571
0.0 0.5 0.0 -0.5
1.0 0.114285714286 -1.0 -0.114285714286
0.0 -0.3 0.0 0.3
0.0 -0.1 0.0 0.1
-1.0 -0.214285714286 1.0 0.214285714286
1.0 0.075 -1.0 -0.075
3.0 0.285714285714 -3.0 -0.285714285714
1.0 0.75 -1.0 -0.75
1.0 0.0833333333333 -1.0 -0.0833333333333
1.0 0.2 -1.0 -0.2
2.0 -0.0714285714286 -2.0 0.0714285714286
-1.0 0.857142857143 1.0 -0.857142857143
1.0 0.0 -1.0 0.0
1.0 -0.25 -1.0 0.25
-2.0 0.0535714285714 2.0 -0.0535714285714
-2.0 0.0 2.0 0.0
-3.0 -0.133333333333 3.0 0.133333333333
-2.0 0.107142857143 2.0 -0.107142857143
-3.0 0.5 3.0 -0.5
0.0 0.0 0.0 0.0
0.0 -0.375 0.0 0.375
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.5 2.0 -0.5
0.0 -0.2 0.0 0.2
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.0 1.0 0.0
-2.0 0.666666666667 2.0 -0.666666666667
1.0 -0.333333333333 -1.0 0.333333333333
1.0 0.5 -1.0 -0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
1.0 0.5 -1.0 -0.5
-2.0 0.5 2.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.166666666667 1.0 -0.166666666667
0.0 0.25 0.0 -0.25
1.0 -0.166666666667 -1.0 0.166666666667
1.0 -0.25 -1.0 0.25
-1.0 0.5 1.0 -0.5
1.0 -0.666666666667 -1.0 0.666666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.75 0.0 -0.75
2.0 0.5 -2.0 -0.5
1.0 0.5 -1.0 -0.5
1.0 0.8 -1.0 -0.8
0.0 0.8 0.0 -0.8
0.0 0.25 0.0 -0.25
-1.0 0.375 1.0 -0.375
-1.0 0.333333333333 1.0 -0.333333333333
1.0 0.4 -1.0 -0.4
1.0 0.0 -1.0 0.0
1.0 0.464285714286 -1.0 -0.464285714286
0.0 1.0 0.0 -1.0
1.0 0.8 -1.0 -0.8
1.0 0.166666666667 -1.0 -0.166666666667
1.0 -0.166666666667 -1.0 0.166666666667
1.0 0.25 -1.0 -0.25
0.0 0.0 0.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
0.0 0.5 0.0 -0.5
0.0 0.75 0.0 -0.75
1.0 0.833333333333 -1.0 -0.833333333333
1.0 0.0 -1.0 0.0
1.0 0.166666666667 -1.0 -0.166666666667
7.0 -0.333333333333 -7.0 0.333333333333
11.0 -0.25 -11.0 0.25
6.0 -0.5 -6.0 0.5
6.0 0.75 -6.0 -0.75
6.0 0.5 -6.0 -0.5
5.0 0.25 -5.0 -0.25
6.0 -0.25 -6.0 0.25
9.0 -0.666666666667 -9.0 0.666666666667
3.0 0.25 -3.0 -0.25
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.5 -2.0 -0.5
4.0 -0.5 -4.0 0.5
-2.0 0.0 2.0 0.0
-2.0 -0.5 2.0 0.5
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.888888888889 1.0 0.888888888889
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -1.0 1.0 1.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -1.0 0.0 1.0
0.0 -0.5 0.0 0.5
-3.0 0.0 3.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.5 1.0 -0.5
-3.0 -0.888888888889 3.0 0.888888888889
-2.0 0.0 2.0 0.0
0.0 -0.857142857143 0.0 0.857142857143
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 -0.666666666667 1.0 0.666666666667
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 -0.5 2.0 0.5
-1.0 0.0 1.0 0.0
-3.0 -0.5 3.0 0.5
-1.0 0.0 1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-5.0 0.0 5.0 0.0
-6.0 0.0 6.0 0.0
-4.0 0.0 4.0 0.0
-3.0 0.0 3.0 0.0
-5.0 0.0 5.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-6.0 0.0 6.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-2.0 -0.5 2.0 0.5
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.1 1.0 0.1
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-3.0 0.0 3.0 0.0
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.0833333333333 1.0 0.0833333333333
-2.0 0.0 2.0 0.0
-3.0 -0.666666666667 3.0 0.666666666667
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-2.0 -0.166666666667 2.0 0.166666666667
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-1.0 -0.666666666667 1.0 0.666666666667
-4.0 0.0 4.0 0.0
-4.0 -0.5 4.0 0.5
-2.0 0.0 2.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.133333333333 1.0 0.133333333333
-3.0 0.0 3.0 0.0
-2.0 -0.5 2.0 0.5
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-2.0 -0.5 2.0 0.5
-4.0 0.0 4.0 0.0
-2.0 -0.5 2.0 0.5
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-3.0 -0.166666666667 3.0 0.166666666667
-4.0 -0.333333333333 4.0 0.333333333333
-2.0 0.0 2.0 0.0
-3.0 -0.5 3.0 0.5
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.0833333333333 0.0 0.0833333333333
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-2.0 -0.166666666667 2.0 0.166666666667
-3.0 0.0 3.0 0.0
-4.0 -0.25 4.0 0.25
-1.0 -0.833333333333 1.0 0.833333333333
-4.0 -0.5 4.0 0.5
-1.0 -0.833333333333 1.0 0.833333333333
-3.0 0.0 3.0 0.0
-3.0 -0.833333333333 3.0 0.833333333333
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-3.0 -0.5 3.0 0.5
-4.0 0.0 4.0 0.0
-5.0 -0.5 5.0 0.5
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-4.0 0.0 4.0 0.0
-4.0 -0.75 4.0 0.75
-1.0 -0.833333333333 1.0 0.833333333333
-4.0 0.0 4.0 0.0
-3.0 -0.5 3.0 0.5
-2.0 -0.5 2.0 0.5
-3.0 0.0 3.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-4.0 -0.5 4.0 0.5
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-3.0 -0.5 3.0 0.5
-3.0 0.0 3.0 0.0
-2.0 -0.75 2.0 0.75
-3.0 0.0 3.0 0.0
-4.0 -0.5 4.0 0.5
-3.0 -0.5 3.0 0.5
-4.0 -0.333333333333 4.0 0.333333333333
-2.0 -0.5 2.0 0.5
-5.0 0.0 5.0 0.0
-2.0 -0.833333333333 2.0 0.833333333333
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 -0.25 3.0 0.25
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.666666666667 3.0 -0.666666666667
-1.0 0.166666666667 1.0 -0.166666666667
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-3.0 -0.666666666667 3.0 0.666666666667
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.166666666667 2.0 -0.166666666667
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 -0.416666666667 3.0 0.416666666667
-5.0 0.0 5.0 0.0
-2.0 0.333333333333 2.0 -0.333333333333
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.166666666667 3.0 -0.166666666667
-1.0 -0.333333333333 1.0 0.333333333333
-3.0 0.666666666667 3.0 -0.666666666667
-3.0 -0.333333333333 3.0 0.333333333333
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-5.0 0.0 5.0 0.0
-3.0 0.0 3.0 0.0
-1.0 -0.266666666667 1.0 0.266666666667
1.0 -0.5 -1.0 0.5
3.0 0.5 -3.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.333333333333 -1.0 -0.333333333333
5.0 0.5 -5.0 -0.5
2.0 0.5 -2.0 -0.5
4.0 -0.5 -4.0 0.5
0.0 0.0 0.0 0.0
3.0 -0.2 -3.0 0.2
3.0 -0.333333333333 -3.0 0.333333333333
7.0 -0.5 -7.0 0.5
1.0 0.5 -1.0 -0.5
-1.0 0.5 1.0 -0.5
2.0 0.333333333333 -2.0 -0.333333333333
1.0 0.5 -1.0 -0.5
3.0 0.75 -3.0 -0.75
4.0 1.0 -4.0 -1.0
6.0 0.166666666667 -6.0 -0.166666666667
0.0 -0.5 0.0 0.5
6.0 0.0 -6.0 0.0
4.0 -0.166666666667 -4.0 0.166666666667
2.0 0.0 -2.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
1.0 0.5 -1.0 -0.5
4.0 0.0 -4.0 0.0
2.0 0.8 -2.0 -0.8
2.0 0.5 -2.0 -0.5
5.0 0.5 -5.0 -0.5
3.0 0.0 -3.0 0.0
7.0 0.0 -7.0 0.0
6.0 0.0 -6.0 0.0
5.0 0.5 -5.0 -0.5
3.0 -0.333333333333 -3.0 0.333333333333
5.0 0.0 -5.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
2.0 0.333333333333 -2.0 -0.333333333333
0.0 0.5 0.0 -0.5
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 -0.5 -1.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.166666666667 0.0 0.166666666667
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
1.0 1.0 -1.0 -1.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.333333333333 1.0 -0.333333333333
2.0 0.333333333333 -2.0 -0.333333333333
1.0 0.0 -1.0 0.0
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 0.5 1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
0.0 0.5 0.0 -0.5
3.0 0.333333333333 -3.0 -0.333333333333


==> data/30_-_SEQ_vs_LMC_scatter.dat <==
x y s
8.0 6.0 24
11.0 8.0 12
8.0 8.0 48
6.0 6.0 64
6.0 4.0 4
6.0 6.0 64
8.0 7.0 44
6.0 6.0 64
10.0 9.0 28
8.0 6.0 24
6.0 6.0 64
6.0 6.0 64
10.0 9.0 28
11.0 8.0 12
12.0 9.0 12
6.0 6.0 64
6.0 6.0 64
5.0 4.0 8
10.0 8.0 8
6.0 6.0 64
6.0 6.0 64
5.0 4.0 8
8.0 8.0 48
12.0 9.0 12
8.0 6.0 24
8.0 6.0 24
11.0 7.0 8
6.0 5.0 8
14.0 9.0 4
8.0 7.0 44
7.0 7.0 16
6.0 6.0 64
6.0 5.0 8
8.0 6.0 24
10.0 8.0 8
12.0 9.0 12
6.0 6.0 64
4.0 5.0 8
4.0 5.0 8
8.0 8.0 48
8.0 7.0 44
8.0 8.0 48
7.0 6.0 12
7.0 7.0 16
7.0 7.0 16
6.0 6.0 64
6.0 6.0 64
8.0 7.0 44
6.0 7.0 32
8.0 7.0 44
6.0 7.0 32
8.0 6.0 24
6.0 6.0 64
10.0 7.0 4
8.0 8.0 48
8.0 8.0 48
6.0 7.0 32
8.0 7.0 44
6.0 6.0 64
7.0 6.0 12
8.0 8.0 48
7.0 7.0 16
6.0 7.0 32
8.0 7.0 44
9.0 6.0 4
8.0 7.0 44
7.0 6.0 12
8.0 7.0 44
9.0 7.0 4
6.0 7.0 32
8.0 7.0 44
8.0 7.0 44
6.0 8.0 32
6.0 8.0 32
5.0 8.0 28
10.0 12.0 8
8.0 11.0 12
11.0 11.0 36
8.0 8.0 48
8.0 9.0 40
8.0 9.0 40
5.0 8.0 28
5.0 8.0 28
5.0 8.0 28
11.0 12.0 16
10.0 11.0 24
9.0 11.0 8
7.0 9.0 20
10.0 10.0 40
9.0 9.0 16
8.0 9.0 40
7.0 9.0 20
10.0 9.0 28
12.0 11.0 40
10.0 11.0 24
8.0 10.0 32
13.0 12.0 20
11.0 13.0 16
13.0 12.0 20
13.0 12.0 20
10.0 11.0 24
11.0 11.0 36
12.0 11.0 40
11.0 10.0 32
8.0 9.0 40
14.0 13.0 16
13.0 12.0 20
14.0 13.0 16
11.0 9.0 4
10.0 10.0 40
12.0 10.0 12
11.0 10.0 32
12.0 11.0 40
10.0 10.0 40
11.0 11.0 36
10.0 11.0 24
10.0 11.0 24
12.0 11.0 40
11.0 10.0 32
11.0 10.0 32
10.0 10.0 40
9.0 8.0 8
10.0 9.0 28
12.0 11.0 40
11.0 10.0 32
10.0 10.0 40
12.0 10.0 12
10.0 10.0 40
9.0 9.0 16
10.0 9.0 28
11.0 10.0 32
11.0 10.0 32
26.0 19.0 12
31.0 20.0 4
25.0 19.0 8
26.0 20.0 4
28.0 22.0 4
28.0 23.0 4
23.0 17.0 4
27.0 18.0 4
22.0 19.0 4
20.0 17.0 4
19.0 17.0 4
24.0 20.0 8
4.0 6.0 8
15.0 17.0 20
10.0 10.0 40
12.0 13.0 24
14.0 15.0 12
4.0 4.0 12
12.0 12.0 24
7.0 8.0 28
16.0 17.0 12
8.0 9.0 40
11.0 13.0 16
13.0 13.0 60
12.0 12.0 24
16.0 18.0 28
8.0 9.0 40
6.0 8.0 32
11.0 12.0 16
13.0 14.0 24
8.0 10.0 32
13.0 13.0 60
11.0 11.0 36
9.0 12.0 24
11.0 11.0 36
13.0 13.0 60
13.0 13.0 60
12.0 13.0 24
11.0 14.0 12
11.0 13.0 16
18.0 18.0 12
10.0 10.0 40
5.0 6.0 4
11.0 11.0 36
12.0 12.0 24
6.0 9.0 48
10.0 10.0 40
6.0 7.0 32
8.0 9.0 40
12.0 12.0 24
4.0 6.0 8
4.0 4.0 12
13.0 13.0 60
4.0 4.0 12
5.0 7.0 4
8.0 9.0 40
7.0 8.0 28
16.0 18.0 28
6.0 7.0 32
16.0 19.0 8
14.0 15.0 12
18.0 16.0 4
13.0 14.0 24
15.0 14.0 16
13.0 13.0 60
12.0 12.0 24
11.0 11.0 36
11.0 11.0 36
8.0 10.0 32
13.0 13.0 60
11.0 12.0 16
15.0 14.0 16
17.0 15.0 8
13.0 13.0 60
13.0 13.0 60
16.0 16.0 12
15.0 15.0 16
15.0 14.0 16
17.0 17.0 8
18.0 18.0 12
15.0 15.0 16
16.0 16.0 12
16.0 16.0 12
17.0 17.0 8
13.0 14.0 24
16.0 15.0 16
13.0 14.0 24
15.0 15.0 16
16.0 15.0 16
14.0 14.0 16
17.0 16.0 8
17.0 16.0 8
14.0 14.0 16
16.0 15.0 16
14.0 14.0 16
18.0 17.0 4
13.0 18.0 8
12.0 18.0 8
14.0 18.0 24
14.0 17.0 16
9.0 14.0 4
17.0 19.0 12
17.0 18.0 8
12.0 18.0 8
14.0 19.0 4
15.0 18.0 16
14.0 18.0 24
17.0 19.0 12
18.0 18.0 12
10.0 13.0 8
16.0 19.0 8
16.0 18.0 28
16.0 18.0 28
14.0 17.0 16
16.0 18.0 28
15.0 16.0 8
12.0 13.0 24
16.0 18.0 28
13.0 17.0 28
9.0 12.0 24
13.0 18.0 8
14.0 18.0 24
16.0 17.0 12
16.0 18.0 28
17.0 19.0 12
16.0 17.0 12
17.0 18.0 8
15.0 17.0 20
11.0 14.0 12
14.0 18.0 24
15.0 17.0 20
13.0 14.0 24
12.0 14.0 24
14.0 17.0 16
13.0 17.0 28
10.0 15.0 4
13.0 16.0 12
15.0 16.0 8
14.0 18.0 24
13.0 17.0 28
14.0 16.0 12
13.0 13.0 60
14.0 15.0 12
15.0 18.0 16
12.0 14.0 24
15.0 18.0 16
11.0 15.0 4
12.0 14.0 24
13.0 17.0 28
14.0 16.0 12
15.0 17.0 20
13.0 16.0 12
11.0 14.0 12
13.0 17.0 28
12.0 14.0 24
13.0 16.0 12
13.0 17.0 28
13.0 17.0 28
14.0 18.0 24
12.0 14.0 24
15.0 18.0 16
13.0 15.0 4
12.0 14.0 24
14.0 14.0 16
12.0 16.0 4
15.0 17.0 20
14.0 16.0 12
14.0 17.0 16
5.0 9.0 8
9.0 10.0 20
6.0 10.0 12
7.0 8.0 28
5.0 8.0 28
8.0 11.0 12
8.0 10.0 32
9.0 10.0 20
5.0 8.0 28
8.0 12.0 16
6.0 11.0 8
5.0 10.0 4
7.0 10.0 20
8.0 10.0 32
4.0 8.0 8
7.0 11.0 12
7.0 8.0 28
7.0 11.0 12
5.0 8.0 28
8.0 10.0 32
7.0 10.0 20
8.0 10.0 32
6.0 10.0 12
7.0 12.0 12
4.0 8.0 8
7.0 10.0 20
6.0 9.0 48
6.0 8.0 32
8.0 11.0 12
7.0 11.0 12
6.0 9.0 48
8.0 12.0 16
6.0 8.0 32
6.0 11.0 8
9.0 11.0 8
6.0 10.0 12
9.0 13.0 4
9.0 12.0 24
7.0 10.0 20
11.0 13.0 16
6.0 9.0 48
8.0 9.0 40
8.0 10.0 32
7.0 9.0 20
6.0 9.0 48
8.0 9.0 40
9.0 12.0 24
6.0 9.0 48
6.0 9.0 48
6.0 9.0 48
5.0 9.0 8
9.0 9.0 16
7.0 10.0 20
8.0 12.0 16
7.0 9.0 20
6.0 8.0 32
10.0 13.0 8
7.0 9.0 20
6.0 9.0 48
7.0 12.0 12
6.0 8.0 32
9.0 12.0 24
6.0 8.0 32
6.0 9.0 48
7.0 8.0 28
6.0 9.0 48
6.0 9.0 48
10.0 12.0 8
8.0 12.0 16
7.0 12.0 12
9.0 12.0 24
7.0 8.0 28
14.0 13.0 16
19.0 16.0 4
12.0 11.0 40
16.0 15.0 16
27.0 22.0 4
13.0 11.0 8
18.0 14.0 4
13.0 13.0 60
18.0 15.0 8
14.0 11.0 8
26.0 19.0 12
12.0 11.0 40
13.0 14.0 24
24.0 22.0 4
12.0 11.0 40
14.0 11.0 8
23.0 19.0 4
27.0 21.0 4
15.0 15.0 16
25.0 19.0 8
15.0 11.0 4
26.0 24.0 4
17.0 15.0 8
15.0 14.0 16
24.0 20.0 8
16.0 14.0 8
23.0 21.0 4
24.0 19.0 4
18.0 15.0 8
26.0 19.0 12
19.0 13.0 4
19.0 14.0 4
17.0 14.0 4
26.0 21.0 4
16.0 14.0 8
13.0 11.0 8
9.0 9.0 16
7.0 8.0 28
10.0 9.0 28
8.0 8.0 48
8.0 8.0 48
8.0 8.0 48
10.0 11.0 24
10.0 10.0 40
11.0 11.0 36
9.0 10.0 20
9.0 10.0 20
11.0 10.0 32
12.0 13.0 24
12.0 13.0 24
13.0 13.0 60
14.0 13.0 16
12.0 12.0 24
14.0 12.0 8
13.0 13.0 60
13.0 13.0 60
11.0 12.0 16
12.0 11.0 40
13.0 12.0 20
12.0 11.0 40
14.0 12.0 8
13.0 13.0 60
12.0 13.0 24
12.0 10.0 12
10.0 9.0 28
9.0 10.0 20
6.0 7.0 32
6.0 6.0 64
9.0 8.0 8
11.0 7.0 8
8.0 8.0 48
11.0 8.0 12


==> data/50_-_LMC_vs_PH_quad.dat <==
x y xn yn
1.0 0.166666666667 -1.0 -0.166666666667
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.166666666667 0.0 -0.166666666667
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.428571428571 1.0 -0.428571428571
0.0 0.666666666667 0.0 -0.666666666667
-3.0 0.5 3.0 -0.5
0.0 -0.166666666667 0.0 0.166666666667
1.0 0.0 -1.0 0.0
0.0 -0.190476190476 0.0 0.190476190476
-1.0 -0.666666666667 1.0 0.666666666667
1.0 0.0 -1.0 0.0
-2.0 0.0 2.0 0.0
1.0 0.0333333333333 -1.0 -0.0333333333333
0.0 -0.2 0.0 0.2
0.0 -0.25 0.0 0.25
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
1.0 -0.466666666667 -1.0 0.466666666667
1.0 0.2 -1.0 -0.2
-1.0 0.5 1.0 -0.5
0.0 0.333333333333 0.0 -0.333333333333
-2.0 -0.5 2.0 0.5
0.0 -0.25 0.0 0.25
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.5 0.0 -0.5
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 -0.142857142857 1.0 0.142857142857
1.0 -0.5 -1.0 0.5
-1.0 -0.333333333333 1.0 0.333333333333
1.0 -0.5 -1.0 0.5
2.0 -0.625 -2.0 0.625
3.0 -0.0357142857143 -3.0 0.0357142857143
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.333333333333 -1.0 -0.333333333333
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.166666666667 0.0 -0.166666666667
0.0 -0.166666666667 0.0 0.166666666667
-1.0 0.166666666667 1.0 -0.166666666667
-1.0 0.666666666667 1.0 -0.666666666667
1.0 0.0 -1.0 0.0
-1.0 0.25 1.0 -0.25
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.0 0.0 0.0
0.0 0.166666666667 0.0 -0.166666666667
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.25 0.0 -0.25
0.0 0.833333333333 0.0 -0.833333333333
-1.0 0.666666666667 1.0 -0.666666666667
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.166666666667 0.0 -0.166666666667
3.0 -0.166666666667 -3.0 0.166666666667
0.0 0.833333333333 0.0 -0.833333333333
1.0 0.666666666667 -1.0 -0.666666666667
0.0 -0.166666666667 0.0 0.166666666667
2.0 -0.208333333333 -2.0 0.208333333333
0.0 0.833333333333 0.0 -0.833333333333
-1.0 0.166666666667 1.0 -0.166666666667
-1.0 0.333333333333 1.0 -0.333333333333
-2.0 0.25 2.0 -0.25
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.666666666667 0.0 -0.666666666667
2.0 0.166666666667 -2.0 -0.166666666667
2.0 0.0416666666667 -2.0 -0.0416666666667
2.0 0.0416666666667 -2.0 -0.0416666666667
4.0 0.3 -4.0 -0.3
2.0 0.0 -2.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
1.0 0.166666666667 -1.0 -0.166666666667
2.0 0.3 -2.0 -0.3
3.0 0.25 -3.0 -0.25
4.0 0.5 -4.0 -0.5
2.0 -0.1 -2.0 0.1
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0833333333333 0.0 -0.0833333333333
1.0 0.0833333333333 -1.0 -0.0833333333333
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.75 -1.0 -0.75
0.0 0.166666666667 0.0 -0.166666666667
1.0 0.0833333333333 -1.0 -0.0833333333333
2.0 -0.0833333333333 -2.0 0.0833333333333
1.0 0.0833333333333 -1.0 -0.0833333333333
0.0 0.5 0.0 -0.5
1.0 -0.666666666667 -1.0 0.666666666667
3.0 -0.5 -3.0 0.5
2.0 -0.5 -2.0 0.5
2.0 -0.5 -2.0 0.5
1.0 0.0 -1.0 0.0
1.0 1.0 -1.0 -1.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.5 -2.0 -0.5
1.0 0.5 -1.0 -0.5
3.0 -0.25 -3.0 0.25
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.375 0.0 -0.375
0.0 0.333333333333 0.0 -0.333333333333
1.0 0.75 -1.0 -0.75
1.0 0.75 -1.0 -0.75
1.0 0.0833333333333 -1.0 -0.0833333333333
2.0 0.25 -2.0 -0.25
2.0 -0.0416666666667 -2.0 0.0416666666667
2.0 0.375 -2.0 -0.375
0.0 0.875 0.0 -0.875
1.0 0.75 -1.0 -0.75
1.0 0.666666666667 -1.0 -0.666666666667
1.0 -0.5 -1.0 0.5
0.0 -0.166666666667 0.0 0.166666666667
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.333333333333 -1.0 -0.333333333333
2.0 -0.5 -2.0 0.5
2.0 -0.3 -2.0 0.3
0.0 0.2 0.0 -0.2
2.0 -0.5 -2.0 0.5
1.0 0.166666666667 -1.0 -0.166666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 1.0 1.0 -1.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0833333333333 -2.0 -0.0833333333333
0.0 0.5 0.0 -0.5
0.0 0.333333333333 0.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 1.0 0.0 -1.0
2.0 1.0 -2.0 -1.0
0.0 0.8 0.0 -0.8
2.0 0.8 -2.0 -0.8
1.0 0.9 -1.0 -0.9
4.0 0.9 -4.0 -0.9
1.0 0.0 -1.0 0.0
0.0 0.8 0.0 -0.8
5.0 1.0 -5.0 -1.0
0.0 0.9 0.0 -0.9
0.0 0.9 0.0 -0.9
6.0 0.9 -6.0 -0.9
6.0 0.857142857143 -6.0 -0.857142857143
6.0 0.875 -6.0 -0.875
4.0 0.0 -4.0 0.0
0.0 0.8 0.0 -0.8
2.0 0.8 -2.0 -0.8
0.0 0.8 0.0 -0.8
5.0 0.3 -5.0 -0.3
2.0 0.8 -2.0 -0.8
0.0 0.8 0.0 -0.8
3.0 0.0 -3.0 0.0
7.0 0.3 -7.0 -0.3
0.0 0.0 0.0 0.0
1.0 0.8 -1.0 -0.8
0.0 0.8 0.0 -0.8
0.0 0.8 0.0 -0.8
1.0 0.5 -1.0 -0.5
1.0 0.8 -1.0 -0.8
1.0 0.0 -1.0 0.0
0.0 0.6 0.0 -0.6
0.0 0.9 0.0 -0.9
1.0 0.8 -1.0 -0.8
0.0 0.9 0.0 -0.9
0.0 0.9 0.0 -0.9
1.0 0.9 -1.0 -0.9
0.0 0.8 0.0 -0.8
2.0 0.8 -2.0 -0.8
4.0 0.875 -4.0 -0.875
0.0 0.9 0.0 -0.9
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
0.0 0.8 0.0 -0.8
1.0 0.8 -1.0 -0.8
0.0 0.8 0.0 -0.8
7.0 1.0 -7.0 -1.0
1.0 0.8 -1.0 -0.8
8.0 0.875 -8.0 -0.875
7.0 1.0 -7.0 -1.0
1.0 0.9 -1.0 -0.9
5.0 0.666666666667 -5.0 -0.666666666667
7.0 0.0 -7.0 0.0
4.0 0.5 -4.0 -0.5
4.0 0.5 -4.0 -0.5
4.0 0.666666666667 -4.0 -0.666666666667
3.0 0.5 -3.0 -0.5
2.0 0.666666666667 -2.0 -0.666666666667
3.0 0.666666666667 -3.0 -0.666666666667
4.0 0.666666666667 -4.0 -0.666666666667
6.0 0.5 -6.0 -0.5
5.0 0.666666666667 -5.0 -0.666666666667
5.0 0.5 -5.0 -0.5
4.0 0.75 -4.0 -0.75
4.0 0.666666666667 -4.0 -0.666666666667
4.0 0.666666666667 -4.0 -0.666666666667
6.0 0.0 -6.0 0.0
5.0 0.75 -5.0 -0.75
4.0 0.75 -4.0 -0.75
6.0 0.0 -6.0 0.0
5.0 0.0 -5.0 0.0
6.0 0.5 -6.0 -0.5
5.0 0.5 -5.0 -0.5
5.0 0.5 -5.0 -0.5
6.0 0.666666666667 -6.0 -0.666666666667
5.0 0.833333333333 -5.0 -0.833333333333
5.0 0.166666666667 -5.0 -0.166666666667
5.0 0.833333333333 -5.0 -0.833333333333
3.0 0.666666666667 -3.0 -0.666666666667
4.0 0.666666666667 -4.0 -0.666666666667
5.0 0.5 -5.0 -0.5
5.0 0.833333333333 -5.0 -0.833333333333
5.0 0.833333333333 -5.0 -0.833333333333
6.0 0.833333333333 -6.0 -0.833333333333
6.0 0.666666666667 -6.0 -0.666666666667
5.0 0.666666666667 -5.0 -0.666666666667
5.0 0.666666666667 -5.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.5 1.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.5 1.0 -0.5
0.0 0.5 0.0 -0.5
-1.0 0.5 1.0 -0.5
-1.0 0.5 1.0 -0.5
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.5 0.0 -0.5
1.0 0.5 -1.0 -0.5
3.0 0.0 -3.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
4.0 0.0 -4.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.0 -3.0 0.0
5.0 0.0 -5.0 0.0
7.0 0.0 -7.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.166666666667 -3.0 -0.166666666667
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
6.0 0.0 -6.0 0.0
3.0 0.0 -3.0 0.0
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.5 -1.0 -0.5
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 -0.5 -2.0 0.5
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 -0.5 -1.0 0.5
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.666666666667 0.0 -0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 -0.5 -2.0 0.5
4.0 0.05 -4.0 -0.05
0.0 0.8 0.0 -0.8
2.0 1.0 -2.0 -1.0
1.0 1.0 -1.0 -1.0
3.0 -0.5 -3.0 0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 1.0 -1.0 -1.0
3.0 0.0 -3.0 0.0
2.0 1.0 -2.0 -1.0
2.0 0.5 -2.0 -0.5
4.0 0.166666666667 -4.0 -0.166666666667
2.0 0.5 -2.0 -0.5
3.0 -0.666666666667 -3.0 0.666666666667
1.0 0.5 -1.0 -0.5
-1.0 1.0 1.0 -1.0
2.0 0.333333333333 -2.0 -0.333333333333
3.0 1.0 -3.0 -1.0
5.0 0.333333333333 -5.0 -0.333333333333
3.0 0.333333333333 -3.0 -0.333333333333
-2.0 0.333333333333 2.0 -0.333333333333
0.0 0.25 0.0 -0.25
1.0 0.5 -1.0 -0.5
-2.0 0.5 2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.75 -2.0 -0.75
3.0 -0.2 -3.0 0.2
2.0 0.138888888889 -2.0 -0.138888888889
4.0 -0.5 -4.0 0.5
4.0 0.166666666667 -4.0 -0.166666666667
3.0 0.166666666667 -3.0 -0.166666666667
3.0 0.5 -3.0 -0.5
2.0 0.0 -2.0 0.0
2.0 1.0 -2.0 -1.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 1.0 -1.0 -1.0
1.0 1.0 -1.0 -1.0
1.0 1.0 -1.0 -1.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.25 0.0 -0.25
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.75 0.0 -0.75
0.0 0.75 0.0 -0.75
1.0 0.75 -1.0 -0.75
1.0 0.5 -1.0 -0.5
0.0 1.0 0.0 -1.0
0.0 0.5 0.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
-1.0 0.0833333333333 1.0 -0.0833333333333
0.0 0.75 0.0 -0.75
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.5 1.0 -0.5
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
-1.0 -0.75 1.0 0.75


==> data/50_-_LMC_vs_PH_scatter.dat <==
x y s
8.0 7.0 68
9.0 11.0 8
6.0 6.0 48
6.0 6.0 48
8.0 7.0 68
5.0 5.0 12
5.0 6.0 12
6.0 6.0 48
9.0 12.0 4
6.0 6.0 48
7.0 6.0 32
5.0 5.0 12
10.0 11.0 4
7.0 6.0 32
9.0 11.0 8
10.0 9.0 68
6.0 6.0 48
6.0 6.0 48
7.0 6.0 32
10.0 8.0 40
6.0 5.0 12
8.0 7.0 68
5.0 6.0 12
6.0 6.0 48
10.0 12.0 4
6.0 6.0 48
5.0 5.0 12
6.0 6.0 48
11.0 10.0 72
6.0 6.0 48
6.0 7.0 8
5.0 6.0 12
8.0 7.0 68
9.0 10.0 8
6.0 5.0 12
9.0 7.0 44
6.0 3.0 8
5.0 3.0 4
6.0 3.0 8
8.0 7.0 68
7.0 6.0 32
8.0 7.0 68
8.0 8.0 64
7.0 7.0 48
7.0 7.0 48
7.0 8.0 24
6.0 7.0 8
7.0 6.0 32
7.0 8.0 24
8.0 7.0 68
8.0 8.0 64
7.0 7.0 48
8.0 8.0 64
8.0 8.0 64
8.0 8.0 64
7.0 7.0 48
7.0 8.0 24
7.0 6.0 32
7.0 7.0 48
7.0 7.0 48
9.0 6.0 16
7.0 7.0 48
7.0 6.0 32
8.0 8.0 64
8.0 6.0 32
7.0 7.0 48
7.0 8.0 24
7.0 8.0 24
6.0 8.0 4
8.0 8.0 64
7.0 7.0 48
8.0 6.0 32
8.0 6.0 32
8.0 6.0 32
8.0 4.0 4
13.0 11.0 52
12.0 10.0 72
12.0 11.0 36
8.0 6.0 32
9.0 6.0 16
9.0 5.0 4
8.0 6.0 32
8.0 6.0 32
8.0 6.0 32
11.0 9.0 36
11.0 11.0 8
12.0 11.0 36
10.0 9.0 68
9.0 8.0 28
9.0 9.0 52
10.0 9.0 68
11.0 9.0 36
11.0 10.0 72
10.0 10.0 32
12.0 11.0 36
13.0 10.0 28
13.0 11.0 52
13.0 11.0 52
11.0 10.0 72
10.0 9.0 68
11.0 10.0 72
12.0 10.0 72
11.0 10.0 72
12.0 9.0 20
10.0 9.0 68
13.0 11.0 52
13.0 11.0 52
13.0 10.0 28
10.0 10.0 32
9.0 9.0 52
9.0 9.0 52
10.0 9.0 68
11.0 10.0 72
11.0 10.0 72
12.0 10.0 72
12.0 10.0 72
12.0 10.0 72
10.0 10.0 32
12.0 11.0 36
11.0 10.0 72
9.0 8.0 28
9.0 9.0 52
10.0 10.0 32
10.0 9.0 68
11.0 10.0 72
11.0 9.0 36
11.0 9.0 36
11.0 11.0 8
11.0 9.0 36
11.0 10.0 72
10.0 9.0 68
10.0 9.0 68
28.0 27.0 4
25.0 26.0 4
27.0 26.0 4
28.0 26.0 4
24.0 23.0 4
26.0 24.0 4
22.0 22.0 12
22.0 22.0 12
25.0 23.0 4
22.0 21.0 4
21.0 21.0 4
22.0 20.0 4
6.0 6.0 48
13.0 11.0 52
11.0 10.0 72
18.0 14.0 8
8.0 7.0 68
9.0 9.0 52
14.0 9.0 4
8.0 8.0 64
4.0 4.0 12
19.0 13.0 4
14.0 8.0 4
18.0 12.0 12
13.0 9.0 20
10.0 10.0 32
9.0 7.0 44
10.0 10.0 32
18.0 13.0 20
13.0 11.0 52
12.0 12.0 32
13.0 10.0 28
20.0 13.0 4
9.0 9.0 52
13.0 12.0 36
9.0 9.0 52
7.0 7.0 48
13.0 12.0 36
9.0 8.0 28
6.0 5.0 12
12.0 12.0 32
8.0 8.0 64
13.0 12.0 36
4.0 4.0 12
4.0 4.0 12
11.0 10.0 72
6.0 6.0 48
10.0 8.0 40
13.0 9.0 20
10.0 10.0 32
12.0 11.0 36
12.0 10.0 72
12.0 12.0 32
13.0 12.0 36
7.0 7.0 48
16.0 9.0 12
7.0 6.0 32
20.0 12.0 4
16.0 9.0 12
11.0 10.0 72
16.0 11.0 20
16.0 9.0 12
15.0 11.0 16
13.0 9.0 20
13.0 9.0 20
13.0 10.0 28
10.0 8.0 40
10.0 7.0 20
11.0 7.0 4
15.0 9.0 8
15.0 10.0 12
16.0 11.0 20
16.0 12.0 12
14.0 10.0 8
15.0 11.0 16
17.0 11.0 12
16.0 11.0 20
15.0 11.0 16
17.0 11.0 12
18.0 13.0 20
18.0 12.0 12
17.0 12.0 24
16.0 11.0 20
18.0 12.0 12
18.0 13.0 20
18.0 13.0 20
17.0 12.0 24
15.0 12.0 24
16.0 12.0 12
17.0 12.0 24
15.0 10.0 12
17.0 12.0 24
17.0 11.0 12
16.0 10.0 4
17.0 12.0 24
16.0 11.0 20
12.0 12.0 32
18.0 18.0 36
19.0 18.0 24
19.0 18.0 24
17.0 18.0 8
18.0 17.0 24
17.0 18.0 8
18.0 18.0 36
19.0 19.0 4
12.0 11.0 36
18.0 17.0 24
14.0 14.0 4
19.0 18.0 24
19.0 17.0 8
18.0 18.0 36
18.0 17.0 24
18.0 18.0 36
18.0 17.0 24
17.0 17.0 8
16.0 17.0 8
18.0 18.0 36
16.0 17.0 8
19.0 20.0 8
18.0 17.0 24
18.0 18.0 36
18.0 17.0 24
19.0 18.0 24
17.0 17.0 8
19.0 17.0 8
13.0 12.0 36
14.0 12.0 20
18.0 18.0 36
19.0 18.0 24
14.0 13.0 8
18.0 18.0 36
19.0 18.0 24
17.0 14.0 16
18.0 16.0 8
18.0 14.0 8
14.0 12.0 20
19.0 16.0 4
17.0 13.0 4
16.0 13.0 20
14.0 10.0 8
14.0 12.0 20
17.0 15.0 4
15.0 12.0 24
16.0 13.0 20
17.0 12.0 24
16.0 13.0 20
15.0 13.0 20
18.0 15.0 12
14.0 11.0 12
15.0 10.0 12
19.0 12.0 4
14.0 11.0 12
14.0 13.0 8
15.0 11.0 16
16.0 13.0 20
15.0 13.0 20
18.0 16.0 8
17.0 14.0 16
16.0 12.0 12
17.0 14.0 16
15.0 13.0 20
15.0 12.0 24
18.0 15.0 12
15.0 14.0 16
15.0 9.0 8
16.0 13.0 20
18.0 13.0 20
18.0 15.0 12
8.0 8.0 64
10.0 8.0 40
8.0 8.0 64
12.0 8.0 4
10.0 8.0 40
8.0 7.0 68
11.0 9.0 36
11.0 10.0 72
13.0 10.0 28
8.0 8.0 64
8.0 8.0 64
11.0 9.0 36
8.0 7.0 68
12.0 10.0 72
10.0 9.0 68
8.0 8.0 64
13.0 11.0 52
10.0 8.0 40
11.0 10.0 72
12.0 10.0 72
12.0 10.0 72
12.0 10.0 72
12.0 10.0 72
10.0 7.0 20
10.0 8.0 40
12.0 10.0 72
10.0 7.0 20
10.0 9.0 68
9.0 9.0 52
9.0 9.0 52
11.0 9.0 36
8.0 8.0 64
8.0 7.0 68
10.0 9.0 68
9.0 9.0 52
10.0 9.0 68
12.0 11.0 36
10.0 6.0 12
10.0 8.0 40
13.0 10.0 28
9.0 7.0 44
9.0 7.0 44
12.0 9.0 20
9.0 7.0 44
12.0 9.0 20
8.0 7.0 68
8.0 7.0 68
10.0 8.0 40
10.0 8.0 40
8.0 7.0 68
12.0 10.0 72
9.0 7.0 44
10.0 6.0 12
10.0 7.0 20
8.0 7.0 68
13.0 9.0 20
12.0 10.0 72
9.0 6.0 16
10.0 7.0 20
12.0 11.0 36
10.0 6.0 12
9.0 7.0 44
12.0 10.0 72
9.0 7.0 44
12.0 10.0 72
9.0 9.0 52
9.0 7.0 44
12.0 9.0 20
12.0 9.0 20
9.0 6.0 16
9.0 7.0 44
9.0 7.0 44
16.0 14.0 8
22.0 18.0 8
18.0 18.0 36
13.0 11.0 52
23.0 22.0 4
15.0 12.0 24
13.0 11.0 52
15.0 14.0 16
11.0 10.0 72
13.0 10.0 28
16.0 14.0 8
15.0 13.0 20
23.0 19.0 8
14.0 12.0 20
17.0 14.0 16
15.0 14.0 16
19.0 20.0 8
13.0 11.0 52
22.0 19.0 4
24.0 19.0 4
15.0 12.0 24
15.0 17.0 4
22.0 22.0 12
15.0 14.0 16
13.0 15.0 4
14.0 12.0 20
12.0 10.0 72
13.0 11.0 52
21.0 18.0 4
20.0 18.0 4
22.0 18.0 8
23.0 19.0 8
14.0 11.0 12
15.0 12.0 24
15.0 13.0 20
12.0 10.0 72
9.0 9.0 52
8.0 7.0 68
9.0 8.0 28
9.0 8.0 28
8.0 7.0 68
9.0 8.0 28
10.0 9.0 68
11.0 10.0 72
10.0 9.0 68
10.0 9.0 68
10.0 10.0 32
10.0 9.0 68
13.0 13.0 16
13.0 12.0 36
13.0 13.0 16
12.0 12.0 32
13.0 13.0 16
13.0 12.0 36
13.0 12.0 36
12.0 12.0 32
13.0 13.0 16
12.0 12.0 32
13.0 14.0 4
12.0 12.0 32
13.0 11.0 52
12.0 11.0 36
13.0 12.0 36
11.0 10.0 72
9.0 8.0 28
11.0 9.0 36
7.0 8.0 24
8.0 8.0 64
7.0 7.0 48
8.0 9.0 4
9.0 9.0 52
9.0 10.0 8


==> data/50_-_PH_vs_SEQ_quad.dat <==
x y xn yn
-1.0 -0.166666666667 1.0 0.166666666667
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.166666666667 0.0 0.166666666667
-3.0 -0.1 3.0 0.1
-1.0 -0.166666666667 1.0 0.166666666667
0.0 -0.428571428571 0.0 0.428571428571
-2.0 -0.666666666667 2.0 0.666666666667
0.0 -0.5 0.0 0.5
-2.0 0.5 2.0 -0.5
-2.0 0.0 2.0 0.0
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 0.333333333333 1.0 -0.333333333333
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 0.0 1.0 0.0
-3.0 -0.0333333333333 3.0 0.0333333333333
0.0 0.2 0.0 -0.2
0.0 0.25 0.0 -0.25
-1.0 -0.5 1.0 0.5
-4.0 0.0 4.0 0.0
-3.0 -0.047619047619 3.0 0.047619047619
-1.0 -0.25 1.0 0.25
0.0 -0.5 0.0 0.5
-2.0 -0.333333333333 2.0 0.333333333333
0.0 0.0 0.0 0.0
0.0 -0.25 0.0 0.25
-1.0 -0.166666666667 1.0 0.166666666667
0.0 -0.666666666667 0.0 0.666666666667
-2.0 0.0757575757576 2.0 -0.0757575757576
0.0 -0.5 0.0 0.5
-1.0 -0.25 1.0 0.25
0.0 -0.107142857143 0.0 0.107142857143
-1.0 0.409090909091 1.0 -0.409090909091
-1.0 0.0 1.0 0.0
-3.0 0.166666666667 3.0 -0.166666666667
-3.0 0.4 3.0 -0.4
-3.0 0.0 3.0 0.0
-1.0 -0.15 1.0 0.15
-3.0 -0.107142857143 3.0 0.107142857143
-3.0 -0.166666666667 3.0 0.166666666667
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.833333333333 2.0 0.833333333333
-1.0 -0.25 1.0 0.25
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.833333333333 0.0 0.833333333333
-1.0 -0.142857142857 1.0 0.142857142857
0.0 -0.666666666667 0.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
0.0 -0.15 0.0 0.15
-3.0 -0.0833333333333 3.0 0.0833333333333
-2.0 0.0238095238095 2.0 -0.0238095238095
-3.0 -0.166666666667 3.0 0.166666666667
-2.0 -0.0333333333333 2.0 0.0333333333333
-2.0 -0.166666666667 2.0 0.166666666667
0.0 -1.0 0.0 1.0
-2.0 -0.0833333333333 2.0 0.0833333333333
0.0 -0.666666666667 0.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.833333333333 2.0 0.833333333333
0.0 -0.666666666667 0.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
-3.0 -0.833333333333 3.0 0.833333333333
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.0333333333333 2.0 0.0333333333333
-4.0 0.133333333333 4.0 -0.133333333333
-4.0 -0.0333333333333 4.0 0.0333333333333
-2.0 -0.0666666666667 2.0 0.0666666666667
-2.0 -0.142857142857 2.0 0.142857142857
2.0 -1.0 -2.0 1.0
0.0 -0.833333333333 0.0 0.833333333333
0.0 -0.666666666667 0.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 -0.133333333333 2.0 0.133333333333
-1.0 0.15 1.0 -0.15
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 -0.666666666667 1.0 0.666666666667
-2.0 -0.3 2.0 0.3
-4.0 -0.2 4.0 0.2
-3.0 -0.5 3.0 0.5
-2.0 0.35 2.0 -0.35
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.0833333333333 1.0 0.0833333333333
-1.0 -0.0833333333333 1.0 0.0833333333333
-2.0 -0.666666666667 2.0 0.666666666667
0.0 -0.25 0.0 0.25
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.0833333333333 1.0 0.0833333333333
-1.0 -0.666666666667 1.0 0.666666666667
0.0 -0.75 0.0 0.75
-1.0 -0.5 1.0 0.5
-3.0 0.666666666667 3.0 -0.666666666667
-4.0 0.166666666667 4.0 -0.166666666667
-4.0 1.0 4.0 -1.0
-4.0 0.0 4.0 0.0
-4.0 0.0 4.0 0.0
-1.0 -0.333333333333 1.0 0.333333333333
-1.0 -0.5 1.0 0.5
-3.0 -0.5 3.0 0.5
-3.0 -0.5 3.0 0.5
-3.0 -0.75 3.0 0.75
-2.0 -1.0 2.0 1.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-2.0 -0.5 2.0 0.5
-2.0 -0.875 2.0 0.875
-2.0 -0.833333333333 2.0 0.833333333333
-2.0 -0.75 2.0 0.75
-3.0 -0.75 3.0 0.75
-2.0 -0.75 2.0 0.75
-2.0 -0.75 2.0 0.75
-2.0 -0.625 2.0 0.625
-2.0 -0.875 2.0 0.875
-1.0 -0.875 1.0 0.875
-2.0 -0.75 2.0 0.75
-2.0 -0.666666666667 2.0 0.666666666667
-3.0 0.0 3.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -0.333333333333 1.0 0.333333333333
-1.0 -0.5 1.0 0.5
-2.0 -0.833333333333 2.0 0.833333333333
-3.0 0.0 3.0 0.0
-3.0 -0.5 3.0 0.5
-2.0 -1.0 2.0 1.0
-2.0 -0.5 2.0 0.5
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.5 2.0 0.5
-2.0 -0.5 2.0 0.5
-8.0 0.0 8.0 0.0
-8.0 0.0 8.0 0.0
-9.0 0.0 9.0 0.0
-5.0 -1.0 5.0 1.0
-5.0 0.0 5.0 0.0
-7.0 -0.75 7.0 0.75
-7.0 0.0 7.0 0.0
-6.0 -0.333333333333 6.0 0.333333333333
-5.0 0.0 5.0 0.0
-5.0 -0.666666666667 5.0 0.666666666667
-5.0 -1.0 5.0 1.0
-4.0 -1.0 4.0 1.0
1.0 -0.8 -1.0 0.8
0.0 -0.8 0.0 0.8
-1.0 -0.4 1.0 0.4
-6.0 -0.9 6.0 0.9
0.0 0.0 0.0 0.0
1.0 -0.8 -1.0 0.8
-3.0 -1.0 3.0 1.0
1.0 -0.9 -1.0 0.9
0.0 -0.9 0.0 0.9
-4.0 -0.9 4.0 0.9
-5.0 -0.857142857143 5.0 0.857142857143
-3.0 -0.375 3.0 0.375
-4.0 0.0 4.0 0.0
0.0 -0.3 0.0 0.3
-1.0 -0.8 1.0 0.8
0.0 -0.3 0.0 0.3
-6.0 -0.3 6.0 0.3
0.0 -0.8 0.0 0.8
0.0 -0.8 0.0 0.8
-2.0 0.0 2.0 0.0
-7.0 -0.3 7.0 0.3
0.0 0.0 0.0 0.0
-1.0 -0.3 1.0 0.3
1.0 -0.8 -1.0 0.8
0.0 -0.8 0.0 0.8
-2.0 -1.0 2.0 1.0
-1.0 -0.8 1.0 0.8
0.0 0.0 0.0 0.0
0.0 -0.1 0.0 0.1
1.0 -0.9 -1.0 0.9
-1.0 -0.8 1.0 0.8
0.0 -0.9 0.0 0.9
0.0 -0.9 0.0 0.9
-1.0 -0.4 1.0 0.4
1.0 -0.8 -1.0 0.8
-1.0 -0.8 1.0 0.8
-5.0 0.125 5.0 -0.125
0.0 -0.9 0.0 0.9
-2.0 0.0 2.0 0.0
-2.0 -0.5 2.0 0.5
0.0 -0.8 0.0 0.8
-1.0 -0.3 1.0 0.3
0.0 -0.8 0.0 0.8
-8.0 0.0 8.0 0.0
0.0 -0.8 0.0 0.8
-7.0 -0.375 7.0 0.375
-7.0 -1.0 7.0 1.0
-1.0 -0.4 1.0 0.4
-5.0 -0.666666666667 5.0 0.666666666667
-8.0 0.0 8.0 0.0
-3.0 -0.5 3.0 0.5
-4.0 -0.5 4.0 0.5
-5.0 -0.666666666667 5.0 0.666666666667
-3.0 -0.5 3.0 0.5
-2.0 -0.666666666667 2.0 0.666666666667
-3.0 -0.666666666667 3.0 0.666666666667
-4.0 -0.666666666667 4.0 0.666666666667
-6.0 -0.5 6.0 0.5
-7.0 -0.666666666667 7.0 0.666666666667
-5.0 -0.5 5.0 0.5
-6.0 -0.75 6.0 0.75
-5.0 -0.666666666667 5.0 0.666666666667
-5.0 -0.666666666667 5.0 0.666666666667
-7.0 0.0 7.0 0.0
-5.0 -0.75 5.0 0.75
-6.0 -0.75 6.0 0.75
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-7.0 -0.5 7.0 0.5
-7.0 -0.5 7.0 0.5
-5.0 -0.5 5.0 0.5
-6.0 -0.666666666667 6.0 0.666666666667
-6.0 -0.833333333333 6.0 0.833333333333
-6.0 -0.166666666667 6.0 0.166666666667
-6.0 -0.833333333333 6.0 0.833333333333
-4.0 -0.666666666667 4.0 0.666666666667
-4.0 -0.666666666667 4.0 0.666666666667
-7.0 -0.5 7.0 0.5
-5.0 -0.833333333333 5.0 0.833333333333
-6.0 -0.833333333333 6.0 0.833333333333
-6.0 -0.833333333333 6.0 0.833333333333
-6.0 -0.666666666667 6.0 0.666666666667
-7.0 -0.666666666667 7.0 0.666666666667
-5.0 -0.666666666667 5.0 0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 -0.5 -2.0 0.5
1.0 0.0 -1.0 0.0
2.0 -0.666666666667 -2.0 0.666666666667
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
2.0 0.0 -2.0 0.0
1.0 -0.5 -1.0 0.5
1.0 -0.5 -1.0 0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
3.0 -0.5 -3.0 0.5
3.0 -0.5 -3.0 0.5
3.0 -0.5 -3.0 0.5
2.0 -0.5 -2.0 0.5
-1.0 -0.5 1.0 0.5
1.0 0.0 -1.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
4.0 -0.5 -4.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 -0.5 -1.0 0.5
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.5 -1.0 0.5
1.0 -0.5 -1.0 0.5
3.0 -0.5 -3.0 0.5
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
2.0 0.75 -2.0 -0.75
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.5 1.0 -0.5
3.0 0.0 -3.0 0.0
1.0 0.25 -1.0 -0.25
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.75 1.0 -0.75
0.0 0.0 0.0 0.0
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.166666666667 -2.0 -0.166666666667
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.166666666667 1.0 -0.166666666667
0.0 0.0 0.0 0.0
-1.0 0.416666666667 1.0 -0.416666666667
-1.0 0.0 1.0 0.0
-1.0 -0.333333333333 1.0 0.333333333333
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.75 1.0 -0.75
-2.0 0.5 2.0 -0.5
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.333333333333 1.0 -0.333333333333
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
0.0 -0.5 0.0 0.5
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-5.0 0.0 5.0 0.0
-7.0 -0.8 7.0 0.8
-7.0 -0.8 7.0 0.8
-3.0 -1.0 3.0 1.0
-4.0 -1.0 4.0 1.0
-7.0 0.0 7.0 0.0
-4.0 -0.25 4.0 0.25
-1.0 0.166666666667 1.0 -0.166666666667
-4.0 -1.0 4.0 1.0
-4.0 -0.5 4.0 0.5
-4.0 -1.0 4.0 1.0
-5.0 -1.0 5.0 1.0
-7.0 -0.666666666667 7.0 0.666666666667
-4.0 -1.0 4.0 1.0
-5.0 0.0 5.0 0.0
-1.0 -0.5 1.0 0.5
-4.0 -1.0 4.0 1.0
-5.0 0.0 5.0 0.0
-7.0 -1.0 7.0 1.0
-7.0 -0.833333333333 7.0 0.833333333333
-4.0 -0.25 4.0 0.25
-2.0 -0.5 2.0 0.5
-5.0 -1.0 5.0 1.0
-2.0 -0.5 2.0 0.5
-2.0 -0.5 2.0 0.5
-3.0 -1.0 3.0 1.0
-4.0 -1.0 4.0 1.0
-3.0 -0.25 3.0 0.25
-7.0 -0.8 7.0 0.8
-6.0 -0.888888888889 6.0 0.888888888889
-8.0 -0.5 8.0 0.5
-8.0 -0.666666666667 8.0 0.666666666667
-3.0 0.0 3.0 0.0
-6.0 -0.333333333333 6.0 0.333333333333
-5.0 -0.5 5.0 0.5
-4.0 -1.0 4.0 1.0
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -1.0 1.0 1.0
-1.0 -1.0 1.0 1.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.25 0.0 0.25
-1.0 -0.666666666667 1.0 0.666666666667
0.0 -0.666666666667 0.0 0.666666666667
-2.0 -0.75 2.0 0.75
-1.0 -0.75 1.0 0.75
-1.0 -0.75 1.0 0.75
-1.0 -0.5 1.0 0.5
-1.0 -1.0 1.0 1.0
0.0 -0.5 0.0 0.5
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.25 0.0 0.25
-2.0 -0.75 2.0 0.75
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.333333333333 2.0 -0.333333333333
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-2.0 -0.5 2.0 0.5
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-2.0 1.0 2.0 -1.0


==> data/50_-_PH_vs_SEQ_scatter.dat <==
x y s
7.0 8.0 64
11.0 12.0 32
6.0 6.0 52
6.0 6.0 52
7.0 10.0 32
5.0 6.0 12
6.0 6.0 52
6.0 8.0 64
12.0 12.0 24
6.0 8.0 64
6.0 8.0 64
5.0 6.0 12
11.0 12.0 32
6.0 8.0 64
11.0 12.0 32
9.0 12.0 28
6.0 6.0 52
6.0 6.0 52
6.0 7.0 20
8.0 12.0 4
5.0 8.0 12
7.0 8.0 64
6.0 6.0 52
6.0 8.0 64
12.0 12.0 24
6.0 6.0 52
5.0 6.0 12
6.0 6.0 52
10.0 12.0 64
6.0 6.0 52
7.0 8.0 64
6.0 6.0 52
7.0 8.0 64
10.0 11.0 56
5.0 8.0 12
7.0 10.0 32
3.0 6.0 8
3.0 4.0 4
3.0 6.0 8
7.0 10.0 32
6.0 8.0 64
7.0 9.0 20
8.0 9.0 32
7.0 7.0 60
7.0 7.0 60
8.0 9.0 32
7.0 7.0 60
6.0 8.0 64
8.0 8.0 40
7.0 10.0 32
8.0 10.0 40
7.0 10.0 32
8.0 10.0 40
8.0 10.0 40
8.0 8.0 40
7.0 9.0 20
8.0 8.0 40
6.0 8.0 64
7.0 9.0 20
7.0 7.0 60
6.0 8.0 64
7.0 10.0 32
6.0 8.0 64
8.0 10.0 40
6.0 10.0 8
7.0 11.0 8
8.0 10.0 40
8.0 10.0 40
8.0 6.0 20
8.0 8.0 40
7.0 7.0 60
6.0 8.0 64
6.0 7.0 20
6.0 7.0 20
4.0 6.0 4
11.0 12.0 32
10.0 12.0 64
11.0 12.0 32
6.0 8.0 64
6.0 10.0 8
5.0 8.0 12
6.0 8.0 64
6.0 8.0 64
6.0 6.0 52
9.0 10.0 52
11.0 12.0 32
11.0 12.0 32
9.0 11.0 40
8.0 8.0 40
9.0 9.0 32
9.0 10.0 52
9.0 10.0 52
10.0 10.0 40
10.0 11.0 56
11.0 14.0 36
10.0 14.0 28
11.0 15.0 12
11.0 15.0 12
10.0 14.0 28
9.0 10.0 52
10.0 11.0 56
10.0 13.0 16
10.0 13.0 16
9.0 12.0 28
9.0 11.0 40
11.0 12.0 32
11.0 14.0 36
10.0 14.0 28
10.0 12.0 64
9.0 11.0 40
9.0 11.0 40
9.0 11.0 40
10.0 13.0 16
10.0 12.0 64
10.0 12.0 64
10.0 12.0 64
10.0 12.0 64
10.0 11.0 56
11.0 13.0 20
10.0 12.0 64
8.0 11.0 4
9.0 10.0 52
10.0 11.0 56
9.0 10.0 52
10.0 12.0 64
9.0 12.0 28
9.0 12.0 28
11.0 13.0 20
9.0 11.0 40
10.0 12.0 64
9.0 11.0 40
9.0 11.0 40
27.0 35.0 4
26.0 34.0 4
26.0 35.0 4
26.0 31.0 4
23.0 28.0 8
24.0 31.0 4
22.0 29.0 4
22.0 28.0 4
23.0 28.0 8
21.0 26.0 8
21.0 26.0 8
20.0 24.0 8
6.0 5.0 8
11.0 11.0 16
10.0 11.0 56
14.0 20.0 4
7.0 7.0 60
9.0 8.0 24
9.0 12.0 28
8.0 7.0 16
4.0 4.0 12
13.0 17.0 8
8.0 13.0 4
12.0 15.0 8
9.0 13.0 8
10.0 10.0 40
7.0 8.0 64
10.0 10.0 40
13.0 19.0 12
11.0 11.0 16
12.0 12.0 24
10.0 12.0 64
13.0 20.0 4
9.0 9.0 32
12.0 13.0 44
9.0 8.0 24
7.0 7.0 60
12.0 14.0 32
8.0 9.0 32
5.0 5.0 4
12.0 12.0 24
8.0 7.0 16
12.0 13.0 44
4.0 4.0 12
4.0 4.0 12
10.0 11.0 56
6.0 5.0 8
8.0 9.0 32
9.0 14.0 8
10.0 10.0 40
11.0 13.0 20
10.0 12.0 64
12.0 12.0 24
12.0 13.0 44
7.0 7.0 60
9.0 17.0 8
6.0 6.0 52
12.0 19.0 24
9.0 16.0 4
10.0 11.0 56
11.0 16.0 32
9.0 17.0 8
11.0 14.0 36
9.0 13.0 8
9.0 14.0 8
10.0 13.0 16
8.0 10.0 40
7.0 10.0 32
7.0 11.0 8
9.0 15.0 4
10.0 17.0 4
11.0 16.0 32
12.0 18.0 20
10.0 15.0 8
11.0 16.0 32
11.0 18.0 4
11.0 16.0 32
11.0 17.0 8
11.0 16.0 32
13.0 17.0 8
12.0 19.0 24
12.0 19.0 24
11.0 16.0 32
12.0 18.0 20
13.0 19.0 12
13.0 19.0 12
12.0 18.0 20
12.0 16.0 16
12.0 16.0 16
12.0 19.0 24
10.0 15.0 8
12.0 18.0 20
11.0 17.0 8
10.0 16.0 4
12.0 19.0 24
11.0 16.0 32
12.0 11.0 8
18.0 18.0 12
18.0 17.0 20
18.0 15.0 16
18.0 16.0 12
17.0 15.0 4
18.0 16.0 12
18.0 17.0 20
19.0 17.0 4
11.0 9.0 4
17.0 17.0 4
14.0 14.0 8
18.0 18.0 12
17.0 19.0 8
18.0 16.0 12
17.0 16.0 12
18.0 17.0 20
17.0 16.0 12
17.0 16.0 12
17.0 14.0 8
18.0 15.0 16
17.0 14.0 8
20.0 18.0 4
17.0 18.0 12
18.0 17.0 20
17.0 18.0 12
18.0 19.0 4
17.0 13.0 4
17.0 18.0 12
12.0 13.0 44
12.0 11.0 8
18.0 15.0 16
18.0 18.0 12
13.0 12.0 4
18.0 17.0 20
18.0 15.0 16
14.0 17.0 8
16.0 18.0 12
14.0 16.0 12
12.0 13.0 44
16.0 18.0 12
13.0 16.0 8
13.0 15.0 20
10.0 12.0 64
12.0 13.0 44
15.0 17.0 16
12.0 14.0 32
13.0 14.0 20
12.0 13.0 44
13.0 14.0 20
13.0 14.0 20
15.0 17.0 16
11.0 13.0 20
10.0 10.0 40
12.0 14.0 32
11.0 13.0 20
13.0 15.0 20
11.0 14.0 36
13.0 14.0 20
13.0 16.0 8
16.0 18.0 12
14.0 17.0 8
12.0 14.0 32
14.0 16.0 12
13.0 15.0 20
12.0 14.0 32
15.0 16.0 4
14.0 15.0 12
9.0 10.0 52
13.0 15.0 20
13.0 15.0 20
15.0 17.0 16
8.0 6.0 20
8.0 8.0 40
8.0 6.0 20
8.0 8.0 40
8.0 8.0 40
7.0 7.0 60
9.0 8.0 24
10.0 9.0 12
10.0 9.0 12
8.0 6.0 20
8.0 6.0 20
9.0 8.0 24
7.0 4.0 4
10.0 10.0 40
9.0 10.0 52
8.0 5.0 8
11.0 10.0 4
8.0 7.0 16
10.0 8.0 4
10.0 11.0 56
10.0 10.0 40
10.0 10.0 40
10.0 11.0 56
7.0 7.0 60
8.0 7.0 16
10.0 10.0 40
7.0 7.0 60
9.0 8.0 24
9.0 7.0 16
9.0 7.0 16
9.0 9.0 32
8.0 5.0 8
7.0 6.0 4
9.0 9.0 32
9.0 7.0 16
9.0 7.0 16
11.0 11.0 16
6.0 8.0 64
8.0 8.0 40
10.0 9.0 12
7.0 7.0 60
7.0 8.0 64
9.0 9.0 32
7.0 8.0 64
9.0 10.0 52
7.0 8.0 64
7.0 7.0 60
8.0 9.0 32
8.0 9.0 32
7.0 8.0 64
10.0 11.0 56
7.0 8.0 64
6.0 7.0 20
7.0 8.0 64
7.0 7.0 60
9.0 10.0 52
10.0 10.0 40
6.0 7.0 20
7.0 9.0 20
11.0 11.0 16
6.0 8.0 64
7.0 8.0 64
10.0 11.0 56
7.0 8.0 64
10.0 12.0 64
9.0 8.0 24
7.0 7.0 60
9.0 11.0 40
9.0 11.0 40
6.0 6.0 52
7.0 8.0 64
7.0 8.0 64
14.0 19.0 8
18.0 25.0 12
18.0 25.0 12
11.0 14.0 36
22.0 26.0 4
12.0 19.0 24
11.0 15.0 12
14.0 15.0 12
10.0 14.0 28
10.0 14.0 28
14.0 18.0 4
13.0 18.0 8
19.0 26.0 12
12.0 16.0 16
14.0 19.0 8
14.0 15.0 12
20.0 24.0 8
11.0 16.0 32
19.0 26.0 12
19.0 26.0 12
12.0 16.0 16
17.0 19.0 8
22.0 27.0 4
14.0 16.0 12
15.0 17.0 16
12.0 15.0 8
10.0 14.0 28
11.0 14.0 36
18.0 25.0 12
18.0 24.0 4
18.0 26.0 4
19.0 27.0 4
11.0 14.0 36
12.0 18.0 20
13.0 18.0 8
10.0 14.0 28
9.0 10.0 52
7.0 9.0 20
8.0 9.0 32
8.0 10.0 40
7.0 8.0 64
8.0 10.0 40
9.0 10.0 52
10.0 11.0 56
9.0 10.0 52
9.0 9.0 32
10.0 11.0 56
9.0 9.0 32
13.0 13.0 12
12.0 13.0 44
13.0 13.0 12
12.0 14.0 32
13.0 14.0 20
12.0 13.0 44
12.0 13.0 44
12.0 13.0 44
13.0 13.0 12
12.0 12.0 24
14.0 14.0 8
12.0 14.0 32
11.0 14.0 36
11.0 14.0 36
12.0 14.0 32
10.0 12.0 64
8.0 8.0 40
9.0 12.0 28
8.0 10.0 40
8.0 9.0 32
7.0 10.0 32
9.0 9.0 32
9.0 12.0 28
10.0 12.0 64


==> data/50_-_SEQ_vs_LMC_quad.dat <==
x y xn yn
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.266666666667 -2.0 -0.266666666667
1.0 -0.166666666667 -1.0 0.166666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 -0.333333333333 -2.0 0.333333333333
1.0 0.0 -1.0 0.0
1.0 -0.142857142857 -1.0 0.142857142857
2.0 0.333333333333 -2.0 -0.333333333333
1.0 0.666666666667 -1.0 -0.666666666667
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.514285714286 -2.0 -0.514285714286
0.0 0.05 0.0 -0.05
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.242424242424 -1.0 0.242424242424
0.0 0.0 0.0 0.0
2.0 -0.0833333333333 -2.0 0.0833333333333
1.0 0.25 -1.0 -0.25
0.0 0.0909090909091 0.0 -0.0909090909091
2.0 0.333333333333 -2.0 -0.333333333333
2.0 0.333333333333 -2.0 -0.333333333333
1.0 0.225 -1.0 -0.225
0.0 0.0357142857143 0.0 -0.0357142857143
-1.0 0.15 1.0 -0.15
0.0 0.107142857143 0.0 -0.107142857143
2.0 -0.166666666667 -2.0 0.166666666667
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0833333333333 -1.0 -0.0833333333333
0.0 0.5 0.0 -0.5
0.0 1.0 0.0 -1.0
2.0 -0.0238095238095 -2.0 0.0238095238095
1.0 0.0 -1.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
1.0 -0.1 -1.0 0.1
2.0 0.25 -2.0 -0.25
2.0 -0.0238095238095 -2.0 0.0238095238095
3.0 0.0 -3.0 0.0
2.0 0.2 -2.0 -0.2
2.0 0.0 -2.0 0.0
0.0 0.75 0.0 -0.75
2.0 -0.75 -2.0 0.75
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.5 -2.0 -0.5
0.0 0.5 0.0 -0.5
-1.0 0.833333333333 1.0 -0.833333333333
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.2 -2.0 -0.2
2.0 0.075 -2.0 -0.075
4.0 -0.8 -4.0 0.8
3.0 -0.1 -3.0 0.1
3.0 -0.190476190476 -3.0 0.190476190476
0.0 0.75 0.0 -0.75
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
-1.0 -0.0416666666667 1.0 0.0416666666667
-1.0 -0.0416666666667 1.0 0.0416666666667
-2.0 -0.166666666667 2.0 0.166666666667
-1.0 -0.15 1.0 0.15
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
1.0 -0.05 -1.0 0.05
-1.0 0.0 1.0 0.0
0.0 -0.25 0.0 0.25
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
-1.0 -0.5 1.0 0.5
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
-1.0 0.75 1.0 -0.75
-1.0 0.666666666667 1.0 -0.666666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
2.0 -0.5 -2.0 0.5
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
0.0 0.166666666667 0.0 -0.166666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 1.0 0.0 -1.0
1.0 0.5 -1.0 -0.5
-1.0 0.0 1.0 0.0
1.0 -0.5 -1.0 0.5
1.0 0.0 -1.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
2.0 0.5 -2.0 -0.5
2.0 0.5 -2.0 -0.5
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.5 0.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.333333333333 -1.0 -0.333333333333
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.5 -1.0 -0.5
1.0 0.8 -1.0 -0.8
2.0 0.8 -2.0 -0.8
0.0 1.0 0.0 -1.0
1.0 0.5 -1.0 -0.5
1.0 0.5 -1.0 -0.5
1.0 0.5 -1.0 -0.5
7.0 0.0 -7.0 0.0
9.0 -1.0 -9.0 1.0
8.0 -0.333333333333 -8.0 0.333333333333
3.0 1.0 -3.0 -1.0
4.0 0.0 -4.0 0.0
5.0 0.666666666667 -5.0 -0.666666666667
7.0 -0.5 -7.0 0.5
6.0 0.0 -6.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
5.0 0.0 -5.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-3.0 -0.5 3.0 0.5
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
1.0 0.0 -1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 -1.0 -1.0 1.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
1.0 -1.0 -1.0 1.0
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-4.0 0.0 4.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-4.0 0.0 4.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
-5.0 0.0 5.0 0.0
-5.0 0.0 5.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-1.0 -0.166666666667 1.0 0.166666666667
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-5.0 0.0 5.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-2.0 -0.75 2.0 0.75
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-3.0 0.0 3.0 0.0
-2.0 -0.5 2.0 0.5
-4.0 0.0 4.0 0.0
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
-3.0 0.0 3.0 0.0
-3.0 -0.25 3.0 0.25
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-1.0 -0.75 1.0 0.75
-2.0 0.0 2.0 0.0
-2.0 0.166666666667 2.0 -0.166666666667
-1.0 -0.5 1.0 0.5
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-2.0 -0.5 2.0 0.5
-3.0 0.0 3.0 0.0
-2.0 0.5 2.0 -0.5
-2.0 -0.333333333333 2.0 0.333333333333
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 -0.5 2.0 0.5
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.166666666667 1.0 0.166666666667
-3.0 0.0 3.0 0.0
-1.0 -0.416666666667 1.0 0.416666666667
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-2.0 -0.75 2.0 0.75
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.333333333333 1.0 0.333333333333
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.5 2.0 -0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.75 -3.0 -0.75
7.0 0.0 -7.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.5 -4.0 -0.5
2.0 0.25 -2.0 -0.25
0.0 -0.166666666667 0.0 0.166666666667
3.0 0.0 -3.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.5 -3.0 -0.5
2.0 0.5 -2.0 -0.5
2.0 0.666666666667 -2.0 -0.666666666667
0.0 0.0 0.0 0.0
5.0 0.0 -5.0 0.0
3.0 -0.333333333333 -3.0 0.333333333333
4.0 0.0 -4.0 0.0
2.0 0.5 -2.0 -0.5
1.0 -0.0833333333333 -1.0 0.0833333333333
4.0 0.166666666667 -4.0 -0.166666666667
5.0 0.75 -5.0 -0.75
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
1.0 1.0 -1.0 -1.0
2.0 1.0 -2.0 -1.0
1.0 -0.5 -1.0 0.5
4.0 1.0 -4.0 -1.0
4.0 0.75 -4.0 -0.75
4.0 1.0 -4.0 -1.0
4.0 0.5 -4.0 -0.5
0.0 -0.166666666667 0.0 0.166666666667
3.0 -0.166666666667 -3.0 0.166666666667
3.0 0.5 -3.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.166666666667 -1.0 -0.166666666667
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.5 -3.0 -0.5
1.0 0.5 -1.0 -0.5
3.0 0.5 -3.0 -0.5
3.0 -0.25 -3.0 0.25


==> data/50_-_SEQ_vs_LMC_scatter.dat <==
x y s
8.0 8.0 48
12.0 9.0 20
6.0 6.0 40
6.0 6.0 40
10.0 8.0 32
6.0 5.0 24
6.0 5.0 24
8.0 6.0 24
12.0 9.0 20
8.0 6.0 24
8.0 7.0 32
6.0 5.0 24
12.0 10.0 20
8.0 7.0 32
12.0 9.0 20
12.0 10.0 20
6.0 6.0 40
6.0 6.0 40
7.0 7.0 28
12.0 10.0 20
8.0 6.0 24
8.0 8.0 48
6.0 5.0 24
8.0 6.0 24
12.0 10.0 20
6.0 6.0 40
6.0 5.0 24
6.0 6.0 40
12.0 11.0 40
6.0 6.0 40
8.0 6.0 24
6.0 5.0 24
8.0 8.0 48
11.0 9.0 16
8.0 6.0 24
10.0 9.0 24
6.0 6.0 40
4.0 5.0 4
6.0 6.0 40
10.0 8.0 32
8.0 7.0 32
9.0 8.0 20
9.0 8.0 20
7.0 7.0 28
7.0 7.0 28
9.0 7.0 12
7.0 6.0 4
8.0 7.0 32
8.0 7.0 32
10.0 8.0 32
10.0 8.0 32
10.0 7.0 24
10.0 8.0 32
10.0 8.0 32
8.0 8.0 48
9.0 7.0 12
8.0 7.0 32
8.0 7.0 32
9.0 7.0 12
7.0 7.0 28
8.0 9.0 60
10.0 7.0 24
8.0 7.0 32
10.0 8.0 32
10.0 8.0 32
11.0 7.0 4
10.0 7.0 24
10.0 7.0 24
6.0 6.0 40
8.0 8.0 48
7.0 7.0 28
8.0 8.0 48
7.0 8.0 32
7.0 8.0 32
6.0 8.0 28
12.0 13.0 12
12.0 12.0 52
12.0 12.0 52
8.0 8.0 48
10.0 9.0 24
8.0 9.0 60
8.0 8.0 48
8.0 8.0 48
6.0 8.0 28
10.0 11.0 12
12.0 11.0 40
12.0 12.0 52
11.0 10.0 36
8.0 9.0 60
9.0 9.0 16
10.0 10.0 44
10.0 11.0 12
10.0 11.0 12
11.0 10.0 36
14.0 12.0 24
14.0 13.0 52
15.0 13.0 12
15.0 13.0 12
14.0 11.0 8
10.0 10.0 44
11.0 11.0 28
13.0 12.0 16
13.0 11.0 12
12.0 12.0 52
11.0 10.0 36
12.0 13.0 12
14.0 13.0 52
14.0 13.0 52
12.0 10.0 20
11.0 9.0 16
11.0 9.0 16
11.0 10.0 36
13.0 11.0 12
12.0 11.0 40
12.0 12.0 52
12.0 12.0 52
12.0 12.0 52
11.0 10.0 36
13.0 12.0 16
12.0 11.0 40
11.0 9.0 16
10.0 9.0 24
11.0 10.0 36
10.0 10.0 44
12.0 11.0 40
12.0 11.0 40
12.0 11.0 40
13.0 11.0 12
11.0 11.0 28
12.0 11.0 40
11.0 10.0 36
11.0 10.0 36
35.0 28.0 4
34.0 25.0 4
35.0 27.0 4
31.0 28.0 4
28.0 24.0 4
31.0 26.0 4
29.0 22.0 4
28.0 22.0 4
28.0 25.0 4
26.0 22.0 12
26.0 21.0 4
24.0 22.0 4
5.0 6.0 12
11.0 13.0 8
11.0 11.0 28
20.0 18.0 4
7.0 8.0 32
8.0 9.0 60
12.0 14.0 12
7.0 8.0 32
4.0 4.0 12
17.0 19.0 12
13.0 14.0 20
15.0 18.0 20
13.0 13.0 52
10.0 10.0 44
8.0 9.0 60
10.0 10.0 44
19.0 18.0 16
11.0 13.0 8
12.0 12.0 52
12.0 13.0 12
20.0 20.0 4
9.0 9.0 16
13.0 13.0 52
8.0 9.0 60
7.0 7.0 28
14.0 13.0 52
9.0 9.0 16
5.0 6.0 12
12.0 12.0 52
7.0 8.0 32
13.0 13.0 52
4.0 4.0 12
4.0 4.0 12
11.0 11.0 28
5.0 6.0 12
9.0 10.0 28
14.0 13.0 52
10.0 10.0 44
13.0 12.0 16
12.0 12.0 52
12.0 12.0 52
13.0 13.0 52
7.0 7.0 28
17.0 16.0 8
6.0 7.0 4
19.0 20.0 4
16.0 16.0 32
11.0 11.0 28
16.0 16.0 32
17.0 16.0 8
14.0 15.0 20
13.0 13.0 52
14.0 13.0 52
13.0 13.0 52
10.0 10.0 44
10.0 10.0 44
11.0 11.0 28
15.0 15.0 24
17.0 15.0 8
16.0 16.0 32
18.0 16.0 8
15.0 14.0 12
16.0 15.0 20
18.0 17.0 12
16.0 16.0 32
17.0 15.0 8
16.0 17.0 24
17.0 18.0 32
19.0 18.0 16
19.0 17.0 16
16.0 16.0 32
18.0 18.0 24
19.0 18.0 16
19.0 18.0 16
18.0 17.0 12
16.0 15.0 20
16.0 16.0 32
19.0 17.0 16
15.0 15.0 24
18.0 17.0 12
17.0 17.0 16
16.0 16.0 32
19.0 17.0 16
16.0 16.0 32
11.0 12.0 36
18.0 18.0 24
17.0 19.0 12
15.0 19.0 8
16.0 17.0 24
15.0 18.0 20
16.0 17.0 24
17.0 18.0 32
17.0 19.0 12
9.0 12.0 8
17.0 18.0 32
14.0 14.0 8
18.0 19.0 20
19.0 19.0 8
16.0 18.0 20
16.0 18.0 20
17.0 18.0 32
16.0 18.0 20
16.0 17.0 24
14.0 16.0 24
15.0 18.0 20
14.0 16.0 24
18.0 19.0 20
18.0 18.0 24
17.0 18.0 32
18.0 18.0 24
19.0 19.0 8
13.0 17.0 8
18.0 19.0 20
13.0 13.0 52
11.0 14.0 4
15.0 18.0 20
18.0 19.0 20
12.0 14.0 12
17.0 18.0 32
15.0 19.0 8
17.0 17.0 16
18.0 18.0 24
16.0 18.0 20
13.0 14.0 20
18.0 19.0 20
16.0 17.0 24
15.0 16.0 8
12.0 14.0 12
13.0 14.0 20
17.0 17.0 16
14.0 15.0 20
14.0 16.0 24
13.0 17.0 8
14.0 16.0 24
14.0 15.0 20
17.0 18.0 32
13.0 14.0 20
10.0 15.0 8
14.0 19.0 4
13.0 14.0 20
15.0 14.0 12
14.0 15.0 20
14.0 16.0 24
16.0 15.0 20
18.0 18.0 24
17.0 17.0 16
14.0 16.0 24
16.0 17.0 24
15.0 15.0 24
14.0 15.0 20
16.0 18.0 20
15.0 15.0 24
10.0 15.0 8
15.0 16.0 8
15.0 18.0 20
17.0 18.0 32
6.0 8.0 28
8.0 10.0 28
6.0 8.0 28
8.0 12.0 4
8.0 10.0 28
7.0 8.0 32
8.0 11.0 12
9.0 11.0 8
9.0 13.0 8
6.0 8.0 28
6.0 8.0 28
8.0 11.0 12
4.0 8.0 4
10.0 12.0 24
10.0 10.0 44
5.0 8.0 8
10.0 13.0 8
7.0 10.0 24
8.0 11.0 12
11.0 12.0 36
10.0 12.0 24
10.0 12.0 24
11.0 12.0 36
7.0 10.0 24
7.0 10.0 24
10.0 12.0 24
7.0 10.0 24
8.0 10.0 28
7.0 9.0 24
7.0 9.0 24
9.0 11.0 8
5.0 8.0 8
6.0 8.0 28
9.0 10.0 28
7.0 9.0 24
7.0 10.0 24
11.0 12.0 36
8.0 10.0 28
8.0 10.0 28
9.0 13.0 8
7.0 9.0 24
8.0 9.0 60
9.0 12.0 8
8.0 9.0 60
10.0 12.0 24
8.0 8.0 48
7.0 8.0 32
9.0 10.0 28
9.0 10.0 28
8.0 8.0 48
11.0 12.0 36
8.0 9.0 60
7.0 10.0 24
8.0 10.0 28
7.0 8.0 32
10.0 13.0 8
10.0 12.0 24
7.0 9.0 24
9.0 10.0 28
11.0 12.0 36
8.0 10.0 28
8.0 9.0 60
11.0 12.0 36
8.0 9.0 60
12.0 12.0 52
8.0 9.0 60
7.0 9.0 24
11.0 12.0 36
11.0 12.0 36
6.0 9.0 4
8.0 9.0 60
8.0 9.0 60
19.0 16.0 4
25.0 22.0 4
25.0 18.0 4
14.0 13.0 52
26.0 23.0 8
19.0 15.0 8
15.0 13.0 12
15.0 15.0 24
14.0 11.0 8
14.0 13.0 52
18.0 16.0 8
18.0 15.0 12
26.0 23.0 8
16.0 14.0 4
19.0 17.0 16
15.0 15.0 24
24.0 19.0 4
16.0 13.0 4
26.0 22.0 12
26.0 24.0 4
16.0 15.0 20
19.0 15.0 8
27.0 22.0 4
16.0 15.0 20
17.0 13.0 4
15.0 14.0 12
14.0 12.0 24
14.0 13.0 52
25.0 21.0 4
24.0 20.0 4
26.0 22.0 12
27.0 23.0 4
14.0 14.0 8
18.0 15.0 12
18.0 15.0 12
14.0 12.0 24
10.0 9.0 24
9.0 8.0 20
9.0 9.0 16
10.0 9.0 24
8.0 8.0 48
10.0 9.0 24
10.0 10.0 44
11.0 11.0 28
10.0 10.0 44
9.0 10.0 28
11.0 10.0 36
9.0 10.0 28
13.0 13.0 52
13.0 13.0 52
13.0 13.0 52
14.0 12.0 24
14.0 13.0 52
13.0 13.0 52
13.0 13.0 52
13.0 12.0 16
13.0 13.0 52
12.0 12.0 52
14.0 13.0 52
14.0 12.0 24
14.0 13.0 52
14.0 12.0 24
14.0 13.0 52
12.0 11.0 40
8.0 9.0 60
12.0 11.0 40
10.0 7.0 24
9.0 8.0 20
10.0 7.0 24
9.0 8.0 20
12.0 9.0 20
12.0 9.0 20


==> data/70_-_LMC_vs_PH_quad.dat <==
x y xn yn
-1.0 -0.5 1.0 0.5
1.0 -0.666666666667 -1.0 0.666666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.633333333333 0.0 0.633333333333
-3.0 0.25 3.0 -0.25
0.0 0.0 0.0 0.0
-1.0 0.333333333333 1.0 -0.333333333333
0.0 0.5 0.0 -0.5
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.5 0.0 -0.5
0.0 -0.416666666667 0.0 0.416666666667
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.5 0.0 -0.5
0.0 -0.333333333333 0.0 0.333333333333
1.0 -0.166666666667 -1.0 0.166666666667
0.0 -1.0 0.0 1.0
-1.0 0.5 1.0 -0.5
1.0 -0.666666666667 -1.0 0.666666666667
0.0 0.5 0.0 -0.5
0.0 -0.416666666667 0.0 0.416666666667
0.0 0.666666666667 0.0 -0.666666666667
-3.0 0.0 3.0 0.0
-2.0 -0.25 2.0 0.25
1.0 -0.633333333333 -1.0 0.633333333333
2.0 0.0 -2.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
0.0 -0.1 0.0 0.1
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.833333333333 1.0 -0.833333333333
1.0 -0.333333333333 -1.0 0.333333333333
0.0 0.228571428571 0.0 -0.228571428571
1.0 -0.666666666667 -1.0 0.666666666667
0.0 0.0 0.0 0.0
1.0 0.75 -1.0 -0.75
1.0 0.25 -1.0 -0.25
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.25 -1.0 -0.25
1.0 0.2 -1.0 -0.2
0.0 0.833333333333 0.0 -0.833333333333
0.0 0.666666666667 0.0 -0.666666666667
-1.0 0.833333333333 1.0 -0.833333333333
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.166666666667 0.0 -0.166666666667
1.0 -0.0833333333333 -1.0 0.0833333333333
-3.0 1.0 3.0 -1.0
-1.0 0.333333333333 1.0 -0.333333333333
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.2 -1.0 -0.2
0.0 0.333333333333 0.0 -0.333333333333
-1.0 0.833333333333 1.0 -0.833333333333
0.0 0.0833333333333 0.0 -0.0833333333333
0.0 0.833333333333 0.0 -0.833333333333
-1.0 0.833333333333 1.0 -0.833333333333
-1.0 1.0 1.0 -1.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.2 0.0 -0.2
1.0 0.333333333333 -1.0 -0.333333333333
1.0 0.833333333333 -1.0 -0.833333333333
-1.0 1.0 1.0 -1.0
2.0 -0.166666666667 -2.0 0.166666666667
1.0 -0.0416666666667 -1.0 0.0416666666667
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.833333333333 0.0 -0.833333333333
0.0 0.833333333333 0.0 -0.833333333333
1.0 0.666666666667 -1.0 -0.666666666667
0.0 1.0 0.0 -1.0
0.0 0.833333333333 0.0 -0.833333333333
2.0 0.3 -2.0 -0.3
0.0 0.0416666666667 0.0 -0.0416666666667
2.0 0.3 -2.0 -0.3
0.0 -0.5 0.0 0.5
1.0 -0.5 -1.0 0.5
1.0 -0.5 -1.0 0.5
1.0 0.25 -1.0 -0.25
2.0 0.5 -2.0 -0.5
2.0 0.5 -2.0 -0.5
1.0 0.266666666667 -1.0 -0.266666666667
2.0 0.0 -2.0 0.0
1.0 0.266666666667 -1.0 -0.266666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.333333333333 0.0 -0.333333333333
2.0 0.0 -2.0 0.0
1.0 0.0833333333333 -1.0 -0.0833333333333
1.0 0.166666666667 -1.0 -0.166666666667
0.0 0.166666666667 0.0 -0.166666666667
1.0 -0.5 -1.0 0.5
1.0 0.0 -1.0 0.0
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 -0.5 -2.0 0.5
1.0 0.5 -1.0 -0.5
1.0 0.333333333333 -1.0 -0.333333333333
2.0 0.333333333333 -2.0 -0.333333333333
-1.0 1.0 1.0 -1.0
0.0 0.25 0.0 -0.25
2.0 1.0 -2.0 -1.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.25 0.0 -0.25
-1.0 0.375 1.0 -0.375
-1.0 0.5 1.0 -0.5
-1.0 0.75 1.0 -0.75
1.0 0.25 -1.0 -0.25
0.0 0.5 0.0 -0.5
0.0 1.0 0.0 -1.0
0.0 0.875 0.0 -0.875
0.0 0.875 0.0 -0.875
0.0 0.5 0.0 -0.5
1.0 0.75 -1.0 -0.75
0.0 0.875 0.0 -0.875
0.0 0.5 0.0 -0.5
1.0 -1.0 -1.0 1.0
1.0 -0.5 -1.0 0.5
0.0 0.5 0.0 -0.5
1.0 0.5 -1.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.333333333333 0.0 -0.333333333333
1.0 -0.5 -1.0 0.5
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 -0.166666666667 0.0 0.166666666667
-1.0 0.0 1.0 0.0
0.0 1.0 0.0 -1.0
-1.0 0.75 1.0 -0.75
0.0 1.0 0.0 -1.0
0.0 0.8 0.0 -0.8
1.0 0.0 -1.0 0.0
2.0 0.333333333333 -2.0 -0.333333333333
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
0.0 1.0 0.0 -1.0
0.0 0.5 0.0 -0.5
1.0 1.0 -1.0 -1.0
3.0 0.0 -3.0 0.0
1.0 0.8 -1.0 -0.8
5.0 1.0 -5.0 -1.0
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.8 0.0 -0.8
0.0 0.9 0.0 -0.9
0.0 0.9 0.0 -0.9
2.0 0.8 -2.0 -0.8
1.0 0.0 -1.0 0.0
1.0 0.9 -1.0 -0.9
6.0 0.5 -6.0 -0.5
0.0 0.9 0.0 -0.9
1.0 0.0 -1.0 0.0
4.0 0.875 -4.0 -0.875
1.0 0.9 -1.0 -0.9
1.0 0.8 -1.0 -0.8
1.0 0.8 -1.0 -0.8
0.0 0.9 0.0 -0.9
2.0 0.666666666667 -2.0 -0.666666666667
1.0 0.9 -1.0 -0.9
0.0 0.8 0.0 -0.8
0.0 0.8 0.0 -0.8
0.0 0.8 0.0 -0.8
5.0 0.5 -5.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.8 0.0 -0.8
5.0 1.0 -5.0 -1.0
0.0 0.8 0.0 -0.8
1.0 0.8 -1.0 -0.8
2.0 0.0 -2.0 0.0
4.0 1.0 -4.0 -1.0
4.0 0.5 -4.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.9 0.0 -0.9
4.0 1.0 -4.0 -1.0
3.0 1.0 -3.0 -1.0
0.0 0.8 0.0 -0.8
5.0 1.0 -5.0 -1.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.8 0.0 -0.8
2.0 1.0 -2.0 -1.0
2.0 1.0 -2.0 -1.0
3.0 1.0 -3.0 -1.0
3.0 0.666666666667 -3.0 -0.666666666667
0.0 0.0 0.0 0.0
3.0 1.0 -3.0 -1.0
3.0 0.0 -3.0 0.0
3.0 0.0 -3.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.5 -3.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.5 -2.0 -0.5
2.0 0.666666666667 -2.0 -0.666666666667
2.0 0.666666666667 -2.0 -0.666666666667
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.5 -2.0 -0.5
3.0 0.5 -3.0 -0.5
1.0 0.5 -1.0 -0.5
3.0 0.666666666667 -3.0 -0.666666666667
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.8 -2.0 -0.8
4.0 0.0 -4.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.5 -3.0 -0.5
3.0 0.5 -3.0 -0.5
5.0 0.0 -5.0 0.0
3.0 0.0 -3.0 0.0
3.0 0.5 -3.0 -0.5
3.0 0.5 -3.0 -0.5
2.0 0.5 -2.0 -0.5
3.0 0.833333333333 -3.0 -0.833333333333
2.0 0.833333333333 -2.0 -0.833333333333
2.0 0.833333333333 -2.0 -0.833333333333
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.666666666667 -2.0 -0.666666666667
3.0 0.666666666667 -3.0 -0.666666666667
2.0 0.833333333333 -2.0 -0.833333333333
4.0 0.833333333333 -4.0 -0.833333333333
3.0 0.833333333333 -3.0 -0.833333333333
3.0 0.666666666667 -3.0 -0.666666666667
5.0 0.666666666667 -5.0 -0.666666666667
3.0 0.333333333333 -3.0 -0.333333333333
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.5 1.0 -0.5
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.5 1.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5
2.0 0.5 -2.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.5 1.0 -0.5
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
-1.0 0.666666666667 1.0 -0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.0 1.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
4.0 0.0 -4.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.5 -2.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.5 -1.0 0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 -0.666666666667 -1.0 0.666666666667
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
0.0 0.166666666667 0.0 -0.166666666667
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.2 -2.0 -0.2
2.0 0.333333333333 -2.0 -0.333333333333
4.0 0.0 -4.0 0.0
2.0 0.0 -2.0 0.0
2.0 1.0 -2.0 -1.0
1.0 1.0 -1.0 -1.0
3.0 1.0 -3.0 -1.0
2.0 1.0 -2.0 -1.0
3.0 0.5 -3.0 -0.5
4.0 0.0 -4.0 0.0
2.0 1.0 -2.0 -1.0
1.0 0.0 -1.0 0.0
2.0 1.0 -2.0 -1.0
4.0 0.333333333333 -4.0 -0.333333333333
3.0 1.0 -3.0 -1.0
1.0 0.0 -1.0 0.0
-1.0 0.25 1.0 -0.25
1.0 0.0 -1.0 0.0
0.0 1.0 0.0 -1.0
1.0 1.0 -1.0 -1.0
0.0 0.0 0.0 0.0
3.0 0.8 -3.0 -0.8
2.0 0.0 -2.0 0.0
1.0 -0.0833333333333 -1.0 0.0833333333333
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.5 0.0 -0.5
3.0 0.666666666667 -3.0 -0.666666666667
1.0 1.0 -1.0 -1.0
0.0 0.0 0.0 0.0
2.0 1.0 -2.0 -1.0
-1.0 1.0 1.0 -1.0
1.0 1.0 -1.0 -1.0
0.0 1.0 0.0 -1.0
1.0 1.0 -1.0 -1.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 1.0 0.0 -1.0
0.0 1.0 0.0 -1.0
1.0 1.0 -1.0 -1.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.75 0.0 -0.75
0.0 0.75 0.0 -0.75
1.0 0.75 -1.0 -0.75
0.0 1.0 0.0 -1.0
0.0 1.0 0.0 -1.0
0.0 1.0 0.0 -1.0
0.0 0.166666666667 0.0 -0.166666666667
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.5 1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
-1.0 -0.5 1.0 0.5


==> data/70_-_LMC_vs_PH_scatter.dat <==
x y s
13.0 14.0 8
9.0 8.0 68
11.0 11.0 48
7.0 7.0 20
6.0 6.0 44
11.0 14.0 4
11.0 11.0 48
7.0 8.0 20
7.0 7.0 20
6.0 6.0 44
8.0 8.0 88
6.0 6.0 44
7.0 6.0 16
6.0 6.0 44
6.0 6.0 44
8.0 7.0 56
11.0 11.0 48
6.0 7.0 4
9.0 8.0 68
6.0 6.0 44
6.0 6.0 44
5.0 5.0 8
9.0 12.0 4
12.0 14.0 4
7.0 6.0 16
12.0 10.0 24
6.0 6.0 44
6.0 6.0 44
7.0 7.0 20
10.0 10.0 40
7.0 8.0 20
7.0 6.0 16
5.0 5.0 8
9.0 8.0 68
8.0 8.0 88
8.0 7.0 56
6.0 5.0 16
6.0 5.0 16
6.0 5.0 16
10.0 9.0 32
8.0 8.0 88
8.0 8.0 88
7.0 8.0 20
8.0 8.0 88
8.0 8.0 88
8.0 7.0 56
7.0 10.0 4
8.0 9.0 12
8.0 8.0 88
8.0 8.0 88
9.0 8.0 68
8.0 8.0 88
7.0 8.0 20
8.0 8.0 88
8.0 8.0 88
7.0 8.0 20
8.0 9.0 12
8.0 7.0 56
8.0 8.0 88
9.0 9.0 68
9.0 8.0 68
9.0 8.0 68
8.0 9.0 12
10.0 8.0 32
9.0 8.0 68
8.0 8.0 88
8.0 8.0 88
8.0 8.0 88
8.0 8.0 88
8.0 7.0 56
9.0 9.0 68
8.0 8.0 88
8.0 6.0 12
8.0 8.0 88
8.0 6.0 12
11.0 11.0 48
13.0 12.0 88
13.0 12.0 88
9.0 8.0 68
9.0 7.0 36
9.0 7.0 36
8.0 7.0 56
8.0 6.0 12
8.0 7.0 56
12.0 12.0 68
12.0 12.0 68
12.0 12.0 68
10.0 9.0 32
10.0 10.0 40
11.0 9.0 8
11.0 10.0 64
10.0 9.0 32
9.0 9.0 68
13.0 12.0 88
12.0 11.0 64
14.0 13.0 20
13.0 13.0 60
13.0 13.0 60
13.0 11.0 36
13.0 12.0 88
13.0 12.0 88
13.0 11.0 36
10.0 11.0 8
13.0 13.0 60
12.0 10.0 24
15.0 15.0 12
15.0 13.0 24
14.0 14.0 28
12.0 12.0 68
11.0 12.0 4
12.0 13.0 4
10.0 11.0 8
12.0 11.0 64
11.0 11.0 48
12.0 12.0 68
13.0 13.0 60
12.0 12.0 68
12.0 12.0 68
12.0 11.0 64
12.0 12.0 68
9.0 9.0 68
11.0 10.0 64
11.0 10.0 64
11.0 11.0 48
12.0 11.0 64
12.0 12.0 68
12.0 12.0 68
12.0 11.0 64
12.0 12.0 68
11.0 11.0 48
11.0 10.0 64
12.0 12.0 68
34.0 35.0 8
34.0 34.0 4
34.0 35.0 8
32.0 32.0 8
32.0 32.0 8
36.0 35.0 4
31.0 29.0 4
29.0 29.0 8
29.0 29.0 8
26.0 26.0 4
25.0 25.0 4
27.0 26.0 4
13.0 10.0 16
7.0 6.0 16
19.0 14.0 12
9.0 9.0 68
7.0 7.0 20
10.0 10.0 40
10.0 10.0 40
13.0 11.0 36
8.0 7.0 56
11.0 10.0 64
21.0 15.0 4
4.0 4.0 12
12.0 11.0 64
18.0 14.0 4
11.0 10.0 64
13.0 12.0 88
13.0 12.0 88
4.0 4.0 12
10.0 8.0 32
11.0 10.0 64
6.0 6.0 44
12.0 12.0 68
7.0 7.0 20
20.0 15.0 8
9.0 9.0 68
6.0 6.0 44
19.0 14.0 12
10.0 10.0 40
13.0 12.0 88
13.0 11.0 36
16.0 12.0 4
19.0 15.0 16
6.0 5.0 16
4.0 4.0 12
15.0 11.0 4
14.0 11.0 12
12.0 12.0 68
17.0 12.0 4
8.0 7.0 56
8.0 8.0 88
10.0 8.0 32
12.0 12.0 68
14.0 12.0 24
14.0 12.0 24
14.0 11.0 12
10.0 7.0 4
9.0 9.0 68
15.0 12.0 12
16.0 13.0 8
17.0 14.0 32
17.0 13.0 4
14.0 11.0 12
13.0 12.0 88
14.0 12.0 24
12.0 10.0 24
12.0 10.0 24
13.0 10.0 16
16.0 14.0 20
16.0 13.0 8
15.0 14.0 12
17.0 14.0 32
17.0 14.0 32
18.0 16.0 16
19.0 15.0 16
16.0 14.0 20
17.0 14.0 32
19.0 16.0 16
20.0 15.0 8
19.0 16.0 16
18.0 15.0 28
18.0 15.0 28
18.0 16.0 16
19.0 16.0 16
19.0 17.0 4
18.0 16.0 16
18.0 15.0 28
17.0 15.0 28
17.0 14.0 32
17.0 15.0 28
19.0 15.0 16
18.0 15.0 28
17.0 14.0 32
19.0 14.0 12
17.0 14.0 32
19.0 18.0 28
19.0 18.0 28
18.0 17.0 8
19.0 18.0 28
18.0 18.0 32
17.0 18.0 4
13.0 12.0 88
18.0 19.0 16
19.0 18.0 28
13.0 13.0 60
19.0 19.0 28
19.0 19.0 28
18.0 18.0 32
19.0 19.0 28
14.0 13.0 20
19.0 19.0 28
18.0 18.0 32
18.0 19.0 16
18.0 18.0 32
19.0 19.0 28
20.0 18.0 4
18.0 18.0 32
18.0 18.0 32
19.0 20.0 4
19.0 18.0 28
14.0 12.0 24
19.0 19.0 28
18.0 18.0 32
19.0 19.0 28
13.0 12.0 88
18.0 19.0 16
19.0 18.0 28
14.0 14.0 28
18.0 19.0 16
19.0 18.0 28
18.0 18.0 32
16.0 15.0 44
16.0 15.0 44
17.0 16.0 24
19.0 15.0 16
18.0 15.0 28
16.0 15.0 44
15.0 13.0 24
17.0 15.0 28
17.0 14.0 32
18.0 17.0 8
16.0 15.0 44
17.0 16.0 24
15.0 15.0 12
19.0 16.0 16
17.0 15.0 28
13.0 12.0 88
16.0 15.0 44
13.0 12.0 88
15.0 12.0 12
15.0 13.0 24
18.0 15.0 28
17.0 16.0 24
17.0 16.0 24
16.0 15.0 44
18.0 16.0 16
17.0 15.0 28
15.0 13.0 24
16.0 15.0 44
15.0 14.0 12
15.0 13.0 24
16.0 14.0 20
14.0 13.0 20
15.0 15.0 12
17.0 16.0 24
14.0 12.0 24
15.0 12.0 12
8.0 7.0 56
12.0 10.0 24
9.0 9.0 68
8.0 7.0 56
11.0 10.0 64
12.0 11.0 64
11.0 10.0 64
11.0 10.0 64
11.0 10.0 64
11.0 10.0 64
10.0 9.0 32
8.0 8.0 88
10.0 10.0 40
11.0 11.0 48
12.0 11.0 64
13.0 12.0 88
9.0 9.0 68
12.0 11.0 64
10.0 10.0 40
11.0 10.0 64
13.0 12.0 88
8.0 8.0 88
12.0 10.0 24
11.0 11.0 48
10.0 9.0 32
12.0 11.0 64
11.0 11.0 48
8.0 8.0 88
9.0 9.0 68
13.0 12.0 88
12.0 11.0 64
9.0 9.0 68
9.0 9.0 68
8.0 7.0 56
9.0 9.0 68
12.0 11.0 64
10.0 9.0 32
13.0 11.0 36
13.0 10.0 16
11.0 9.0 8
9.0 7.0 36
9.0 8.0 68
13.0 11.0 36
11.0 8.0 8
9.0 8.0 68
9.0 9.0 68
9.0 7.0 36
10.0 8.0 32
13.0 13.0 60
12.0 11.0 64
9.0 7.0 36
13.0 12.0 88
11.0 8.0 8
12.0 12.0 68
9.0 8.0 68
9.0 7.0 36
13.0 13.0 60
9.0 7.0 36
13.0 10.0 16
13.0 12.0 88
8.0 7.0 56
10.0 8.0 32
13.0 11.0 36
10.0 8.0 32
10.0 8.0 32
9.0 8.0 68
13.0 12.0 88
9.0 7.0 36
9.0 8.0 68
9.0 7.0 36
9.0 8.0 68
10.0 8.0 32
16.0 15.0 44
15.0 13.0 24
22.0 20.0 4
25.0 21.0 4
17.0 15.0 28
16.0 14.0 20
14.0 13.0 20
24.0 21.0 8
14.0 12.0 24
24.0 21.0 8
24.0 20.0 4
13.0 11.0 36
17.0 16.0 24
23.0 21.0 4
26.0 22.0 4
18.0 15.0 28
15.0 14.0 12
24.0 25.0 4
24.0 23.0 4
17.0 17.0 4
23.0 22.0 4
16.0 16.0 8
23.0 20.0 8
17.0 15.0 28
16.0 15.0 44
16.0 16.0 8
13.0 11.0 36
13.0 13.0 60
23.0 20.0 8
16.0 15.0 44
14.0 14.0 28
16.0 14.0 20
13.0 14.0 8
14.0 13.0 20
14.0 14.0 28
16.0 15.0 44
9.0 9.0 68
10.0 10.0 40
9.0 8.0 68
10.0 9.0 32
9.0 9.0 68
9.0 8.0 68
11.0 11.0 48
10.0 10.0 40
11.0 10.0 64
11.0 11.0 48
10.0 9.0 32
11.0 10.0 64
13.0 13.0 60
13.0 12.0 88
13.0 12.0 88
14.0 14.0 28
14.0 14.0 28
12.0 11.0 64
13.0 13.0 60
13.0 13.0 60
13.0 13.0 60
13.0 13.0 60
14.0 14.0 28
13.0 13.0 60
13.0 12.0 88
13.0 13.0 60
12.0 12.0 68
11.0 10.0 64
12.0 11.0 64
12.0 11.0 64
9.0 10.0 8
8.0 7.0 56
9.0 8.0 68
9.0 9.0 68
10.0 10.0 40
9.0 10.0 8


==> data/70_-_PH_vs_SEQ_quad.dat <==
x y xn yn
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 -0.166666666667 2.0 0.166666666667
0.0 -0.25 0.0 0.25
-1.0 0.0 1.0 0.0
0.0 -0.333333333333 0.0 0.333333333333
-1.0 -0.5 1.0 0.5
0.0 -0.166666666667 0.0 0.166666666667
0.0 -0.5 0.0 0.5
0.0 -0.25 0.0 0.25
-2.0 -0.166666666667 2.0 0.166666666667
0.0 -0.5 0.0 0.5
0.0 0.333333333333 0.0 -0.333333333333
-1.0 -0.5 1.0 0.5
0.0 0.5 0.0 -0.5
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.25 0.0 0.25
-1.0 -0.166666666667 1.0 0.166666666667
0.0 0.5 0.0 -0.5
0.0 0.0 0.0 0.0
-2.0 -0.166666666667 2.0 0.166666666667
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.233333333333 0.0 0.233333333333
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
0.0 -0.833333333333 0.0 0.833333333333
-2.0 0.0 2.0 0.0
0.0 -0.3 0.0 0.3
-2.0 0.4 2.0 -0.4
0.0 -0.333333333333 0.0 0.333333333333
-1.0 -0.75 1.0 0.75
-1.0 -0.15 1.0 0.15
-1.0 -0.25 1.0 0.25
-1.0 -0.15 1.0 0.15
-1.0 -1.0 1.0 1.0
-2.0 -0.833333333333 2.0 0.833333333333
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-3.0 -0.666666666667 3.0 0.666666666667
2.0 -1.0 -2.0 1.0
-1.0 -1.0 1.0 1.0
-1.0 -0.833333333333 1.0 0.833333333333
-2.0 -0.666666666667 2.0 0.666666666667
0.0 -1.0 0.0 1.0
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -1.0 1.0 1.0
-2.0 -0.666666666667 2.0 0.666666666667
-1.0 -0.833333333333 1.0 0.833333333333
0.0 -1.0 0.0 1.0
-1.0 -0.833333333333 1.0 0.833333333333
-2.0 -0.833333333333 2.0 0.833333333333
-1.0 -1.0 1.0 1.0
-4.0 -0.833333333333 4.0 0.833333333333
-3.0 -0.0833333333333 3.0 0.0833333333333
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
-2.0 -0.833333333333 2.0 0.833333333333
-1.0 -0.833333333333 1.0 0.833333333333
-3.0 -0.666666666667 3.0 0.666666666667
-1.0 -1.0 1.0 1.0
-1.0 -0.833333333333 1.0 0.833333333333
-1.0 -0.133333333333 1.0 0.133333333333
0.0 0.0 0.0 0.0
-1.0 -0.133333333333 1.0 0.133333333333
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 -0.2 2.0 0.2
-3.0 -0.5 3.0 0.5
-3.0 -0.5 3.0 0.5
-1.0 -0.266666666667 1.0 0.266666666667
-1.0 0.166666666667 1.0 -0.166666666667
-1.0 -0.266666666667 1.0 0.266666666667
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-1.0 -0.75 1.0 0.75
-2.0 -0.166666666667 2.0 0.166666666667
-1.0 0.166666666667 1.0 -0.166666666667
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-4.0 0.0 4.0 0.0
-2.0 -0.333333333333 2.0 0.333333333333
-1.0 -0.333333333333 1.0 0.333333333333
-2.0 -0.333333333333 2.0 0.333333333333
-1.0 -0.5 1.0 0.5
-1.0 -1.0 1.0 1.0
-3.0 -1.0 3.0 1.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 -0.75 1.0 0.75
-1.0 -0.875 1.0 0.875
0.0 -1.0 0.0 1.0
0.0 -0.75 0.0 0.75
-2.0 -0.75 2.0 0.75
0.0 -0.5 0.0 0.5
-1.0 -1.0 1.0 1.0
0.0 -0.875 0.0 0.875
0.0 -0.875 0.0 0.875
-1.0 -0.5 1.0 0.5
-2.0 -0.75 2.0 0.75
-1.0 -0.875 1.0 0.875
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
0.0 -0.833333333333 0.0 0.833333333333
-1.0 -0.5 1.0 0.5
0.0 -0.833333333333 0.0 0.833333333333
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
0.0 -0.5 0.0 0.5
-4.0 -0.5 4.0 0.5
-6.0 -0.5 6.0 0.5
-6.0 0.25 6.0 -0.25
-7.0 -1.0 7.0 1.0
-6.0 -0.8 6.0 0.8
-8.0 -1.0 8.0 1.0
-3.0 0.0 3.0 0.0
-7.0 -0.5 7.0 0.5
-3.0 -0.5 3.0 0.5
-2.0 -1.0 2.0 1.0
-2.0 -0.5 2.0 0.5
-6.0 -1.0 6.0 1.0
-2.0 0.0 2.0 0.0
0.0 -0.8 0.0 0.8
-3.0 -1.0 3.0 1.0
1.0 -0.666666666667 -1.0 0.666666666667
0.0 -0.8 0.0 0.8
0.0 -0.9 0.0 0.9
0.0 -0.9 0.0 0.9
0.0 -0.8 0.0 0.8
0.0 0.0 0.0 0.0
-1.0 -0.4 1.0 0.4
-6.0 -0.5 6.0 0.5
0.0 -0.9 0.0 0.9
-2.0 0.0 2.0 0.0
-6.0 -0.875 6.0 0.875
-1.0 -0.4 1.0 0.4
-1.0 -0.8 1.0 0.8
-1.0 -0.8 1.0 0.8
0.0 -0.9 0.0 0.9
-1.0 -0.666666666667 1.0 0.666666666667
-1.0 -0.4 1.0 0.4
1.0 -0.8 -1.0 0.8
0.0 -0.8 0.0 0.8
0.0 -0.8 0.0 0.8
-6.0 -0.5 6.0 0.5
0.0 0.0 0.0 0.0
1.0 -0.8 -1.0 0.8
-3.0 -1.0 3.0 1.0
0.0 -0.3 0.0 0.3
-1.0 -0.8 1.0 0.8
-2.0 0.0 2.0 0.0
-5.0 -0.125 5.0 0.125
-6.0 -0.5 6.0 0.5
0.0 0.0 0.0 0.0
0.0 -0.9 0.0 0.9
-3.0 -1.0 3.0 1.0
-2.0 -1.0 2.0 1.0
0.0 -0.8 0.0 0.8
-4.0 -1.0 4.0 1.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.5 2.0 -0.5
0.0 -0.8 0.0 0.8
-2.0 -1.0 2.0 1.0
-2.0 -1.0 2.0 1.0
-2.0 -1.0 2.0 1.0
-1.0 -0.666666666667 1.0 0.666666666667
0.0 0.0 0.0 0.0
-5.0 -1.0 5.0 1.0
-3.0 0.0 3.0 0.0
-3.0 0.0 3.0 0.0
-4.0 0.0 4.0 0.0
-4.0 -0.5 4.0 0.5
-1.0 -0.666666666667 1.0 0.666666666667
-3.0 -0.5 3.0 0.5
-3.0 -0.666666666667 3.0 0.666666666667
-2.0 -0.666666666667 2.0 0.666666666667
-3.0 -0.666666666667 3.0 0.666666666667
-2.0 -0.5 2.0 0.5
-5.0 -0.5 5.0 0.5
-3.0 -0.5 3.0 0.5
-5.0 -0.666666666667 5.0 0.666666666667
-4.0 -0.666666666667 4.0 0.666666666667
-2.0 -0.8 2.0 0.8
-4.0 0.0 4.0 0.0
-2.0 -0.5 2.0 0.5
-4.0 -0.5 4.0 0.5
-3.0 -0.5 3.0 0.5
-5.0 0.0 5.0 0.0
-4.0 0.0 4.0 0.0
-5.0 -0.5 5.0 0.5
-4.0 -0.5 4.0 0.5
-2.0 -0.5 2.0 0.5
-3.0 -0.833333333333 3.0 0.833333333333
-3.0 -0.833333333333 3.0 0.833333333333
-3.0 -0.833333333333 3.0 0.833333333333
-3.0 -0.666666666667 3.0 0.666666666667
-3.0 -0.666666666667 3.0 0.666666666667
-4.0 -0.666666666667 4.0 0.666666666667
-3.0 -0.833333333333 3.0 0.833333333333
-5.0 -0.833333333333 5.0 0.833333333333
-5.0 -0.833333333333 5.0 0.833333333333
-4.0 -0.666666666667 4.0 0.666666666667
-6.0 -0.666666666667 6.0 0.666666666667
-4.0 -0.333333333333 4.0 0.333333333333
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 -0.5 1.0 0.5
0.0 0.0 0.0 0.0
2.0 -0.5 -2.0 0.5
1.0 -0.5 -1.0 0.5
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
-1.0 -0.666666666667 1.0 0.666666666667
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
1.0 -0.5 -1.0 0.5
3.0 -0.5 -3.0 0.5
1.0 -0.5 -1.0 0.5
2.0 -0.5 -2.0 0.5
-1.0 -0.5 1.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.5 -1.0 0.5
-1.0 0.0 1.0 0.0
-1.0 -0.5 1.0 0.5
1.0 -0.666666666667 -1.0 0.666666666667
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
1.0 0.0 -1.0 0.0
1.0 -0.666666666667 -1.0 0.666666666667
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
2.0 0.0 -2.0 0.0
-1.0 -0.5 1.0 0.5
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-4.0 0.0 4.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.75 0.0 -0.75
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.5 0.0 -0.5
-2.0 0.5 2.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
-1.0 0.0 1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.666666666667 1.0 -0.666666666667
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.666666666667 2.0 -0.666666666667
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.333333333333 0.0 0.333333333333
0.0 -0.666666666667 0.0 0.666666666667
-2.0 0.666666666667 2.0 -0.666666666667
-1.0 0.5 1.0 -0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.5 1.0 -0.5
-1.0 0.0 1.0 0.0
-1.0 0.5 1.0 -0.5
0.0 0.5 0.0 -0.5
-1.0 0.0 1.0 0.0
-4.0 0.0 4.0 0.0
-2.0 -1.0 2.0 1.0
-6.0 -1.0 6.0 1.0
-5.0 -1.0 5.0 1.0
-4.0 0.0 4.0 0.0
-4.0 -1.0 4.0 1.0
-2.0 -0.5 2.0 0.5
-5.0 -1.0 5.0 1.0
-2.0 -0.5 2.0 0.5
-6.0 -1.0 6.0 1.0
-6.0 -1.0 6.0 1.0
-4.0 -1.0 4.0 1.0
-3.0 -1.0 3.0 1.0
-5.0 -1.0 5.0 1.0
-5.0 -1.0 5.0 1.0
-3.0 -1.0 3.0 1.0
-2.0 0.0 2.0 0.0
-2.0 -1.0 2.0 1.0
-2.0 -1.0 2.0 1.0
-1.0 -1.0 1.0 1.0
-3.0 -1.0 3.0 1.0
0.0 0.0 0.0 0.0
-6.0 -0.8 6.0 0.8
-2.0 0.0 2.0 0.0
-3.0 -0.666666666667 3.0 0.666666666667
-2.0 -0.25 2.0 0.25
-4.0 0.0 4.0 0.0
-2.0 -1.0 2.0 1.0
-6.0 -0.666666666667 6.0 0.666666666667
-3.0 -1.0 3.0 1.0
-2.0 0.0 2.0 0.0
-4.0 -1.0 4.0 1.0
-2.0 -1.0 2.0 1.0
-3.0 -0.5 3.0 0.5
-2.0 -1.0 2.0 1.0
-3.0 -1.0 3.0 1.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -1.0 0.0 1.0
-1.0 -1.0 1.0 1.0
-1.0 -1.0 1.0 1.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.666666666667 1.0 0.666666666667
-1.0 -0.666666666667 1.0 0.666666666667
0.0 -0.75 0.0 0.75
0.0 -0.75 0.0 0.75
0.0 -0.75 0.0 0.75
0.0 -1.0 0.0 1.0
0.0 -1.0 0.0 1.0
0.0 -1.0 0.0 1.0
-1.0 -0.666666666667 1.0 0.666666666667
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.666666666667 1.0 0.666666666667
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
-3.0 1.0 3.0 -1.0
-1.0 0.0 1.0 0.0
-2.0 1.0 2.0 -1.0


==> data/70_-_PH_vs_SEQ_scatter.dat <==
x y s
14.0 14.0 28
8.0 10.0 64
11.0 12.0 52
7.0 7.0 20
6.0 8.0 16
14.0 14.0 28
11.0 12.0 52
8.0 8.0 40
7.0 8.0 64
6.0 6.0 36
8.0 8.0 40
6.0 6.0 36
6.0 8.0 16
6.0 6.0 36
6.0 6.0 36
7.0 8.0 64
11.0 11.0 48
7.0 8.0 64
8.0 10.0 64
6.0 6.0 36
6.0 6.0 36
5.0 6.0 16
12.0 12.0 44
14.0 14.0 28
6.0 8.0 16
10.0 12.0 28
6.0 6.0 36
6.0 6.0 36
7.0 8.0 64
10.0 11.0 64
8.0 8.0 40
6.0 8.0 16
5.0 5.0 8
8.0 10.0 64
8.0 8.0 40
7.0 8.0 64
5.0 6.0 16
5.0 6.0 16
5.0 6.0 16
9.0 10.0 60
8.0 10.0 64
8.0 10.0 64
8.0 9.0 92
8.0 9.0 92
8.0 9.0 92
7.0 10.0 20
10.0 8.0 4
9.0 10.0 60
8.0 9.0 92
8.0 10.0 64
8.0 8.0 40
8.0 9.0 92
8.0 9.0 92
8.0 9.0 92
8.0 9.0 92
8.0 9.0 92
9.0 10.0 60
7.0 9.0 12
8.0 9.0 92
9.0 9.0 28
8.0 9.0 92
8.0 10.0 64
9.0 10.0 60
8.0 12.0 4
8.0 11.0 4
8.0 10.0 64
8.0 10.0 64
8.0 10.0 64
8.0 9.0 92
7.0 10.0 20
9.0 10.0 60
8.0 9.0 92
6.0 7.0 12
8.0 8.0 40
6.0 7.0 12
11.0 13.0 48
12.0 13.0 92
12.0 13.0 92
8.0 10.0 64
7.0 10.0 20
7.0 10.0 20
7.0 8.0 64
6.0 7.0 12
7.0 8.0 64
12.0 13.0 92
12.0 13.0 92
12.0 13.0 92
9.0 10.0 60
10.0 11.0 64
9.0 10.0 60
10.0 11.0 64
9.0 11.0 4
9.0 10.0 60
12.0 14.0 28
11.0 13.0 48
13.0 14.0 32
13.0 14.0 32
13.0 15.0 32
11.0 15.0 16
12.0 14.0 28
12.0 13.0 92
11.0 13.0 48
11.0 12.0 52
13.0 14.0 32
10.0 13.0 12
15.0 15.0 8
13.0 15.0 32
14.0 15.0 12
12.0 13.0 92
12.0 13.0 92
13.0 13.0 36
11.0 11.0 48
11.0 13.0 48
11.0 11.0 48
12.0 13.0 92
13.0 13.0 36
12.0 12.0 44
12.0 13.0 92
11.0 13.0 48
12.0 13.0 92
9.0 9.0 28
10.0 11.0 64
10.0 11.0 64
11.0 11.0 48
11.0 12.0 52
12.0 12.0 44
12.0 12.0 44
11.0 12.0 52
12.0 12.0 44
11.0 12.0 52
10.0 11.0 64
12.0 12.0 44
35.0 39.0 4
34.0 40.0 4
35.0 41.0 4
32.0 39.0 4
32.0 38.0 4
35.0 43.0 4
29.0 32.0 8
29.0 36.0 4
29.0 32.0 8
26.0 28.0 4
25.0 27.0 8
26.0 32.0 4
10.0 12.0 28
6.0 6.0 36
14.0 17.0 16
9.0 8.0 20
7.0 7.0 20
10.0 10.0 40
10.0 10.0 40
11.0 11.0 48
7.0 7.0 20
10.0 11.0 64
15.0 21.0 12
4.0 4.0 12
11.0 13.0 48
14.0 20.0 8
10.0 11.0 64
12.0 13.0 92
12.0 13.0 92
4.0 4.0 12
8.0 9.0 92
10.0 11.0 64
6.0 5.0 8
12.0 12.0 44
7.0 7.0 20
15.0 21.0 12
9.0 9.0 28
6.0 5.0 8
14.0 17.0 16
10.0 10.0 40
12.0 13.0 92
11.0 13.0 48
12.0 17.0 8
15.0 21.0 12
5.0 5.0 8
4.0 4.0 12
11.0 14.0 4
11.0 13.0 48
12.0 12.0 44
12.0 16.0 4
7.0 7.0 20
8.0 8.0 40
8.0 10.0 64
12.0 12.0 44
12.0 14.0 28
12.0 14.0 28
11.0 13.0 48
7.0 8.0 64
9.0 9.0 28
12.0 17.0 8
13.0 16.0 8
14.0 17.0 16
13.0 17.0 4
11.0 15.0 16
12.0 13.0 92
12.0 15.0 8
10.0 13.0 12
10.0 12.0 28
10.0 13.0 12
14.0 16.0 28
13.0 18.0 4
14.0 17.0 16
14.0 19.0 4
14.0 18.0 28
16.0 18.0 24
15.0 19.0 20
14.0 16.0 28
14.0 18.0 28
16.0 19.0 16
15.0 20.0 16
16.0 20.0 4
15.0 20.0 16
15.0 19.0 20
16.0 18.0 24
16.0 19.0 16
17.0 20.0 4
16.0 19.0 16
15.0 18.0 32
15.0 18.0 32
14.0 18.0 28
15.0 18.0 32
15.0 20.0 16
15.0 20.0 16
14.0 18.0 28
14.0 20.0 8
14.0 18.0 28
18.0 17.0 32
18.0 17.0 32
17.0 18.0 12
18.0 18.0 16
18.0 16.0 4
18.0 17.0 32
12.0 12.0 44
19.0 17.0 16
18.0 19.0 16
13.0 12.0 4
19.0 19.0 16
19.0 19.0 16
18.0 18.0 16
19.0 17.0 16
13.0 13.0 36
19.0 19.0 16
18.0 17.0 32
19.0 16.0 4
18.0 17.0 32
19.0 17.0 16
18.0 19.0 16
18.0 18.0 16
18.0 18.0 16
20.0 19.0 4
18.0 19.0 16
12.0 13.0 92
19.0 18.0 8
18.0 17.0 32
19.0 19.0 16
12.0 11.0 20
19.0 18.0 8
18.0 17.0 32
14.0 14.0 28
19.0 17.0 16
18.0 19.0 16
18.0 17.0 32
15.0 16.0 36
15.0 16.0 36
16.0 17.0 16
15.0 19.0 20
15.0 16.0 36
15.0 16.0 36
13.0 15.0 32
15.0 17.0 16
14.0 16.0 28
17.0 18.0 12
15.0 16.0 36
16.0 17.0 16
15.0 16.0 36
16.0 18.0 24
15.0 18.0 32
12.0 13.0 92
15.0 16.0 36
12.0 13.0 92
12.0 15.0 8
13.0 14.0 32
15.0 17.0 16
16.0 18.0 24
16.0 17.0 16
15.0 16.0 36
16.0 18.0 24
15.0 17.0 16
13.0 15.0 32
15.0 16.0 36
14.0 15.0 12
13.0 14.0 32
14.0 15.0 12
13.0 15.0 32
15.0 15.0 8
16.0 17.0 16
12.0 13.0 92
12.0 13.0 92
7.0 8.0 64
10.0 11.0 64
9.0 9.0 28
7.0 8.0 64
10.0 9.0 8
11.0 12.0 52
10.0 9.0 8
10.0 10.0 40
10.0 12.0 28
10.0 10.0 40
9.0 10.0 60
8.0 7.0 8
10.0 10.0 40
11.0 11.0 48
11.0 12.0 52
12.0 10.0 4
9.0 8.0 20
11.0 12.0 52
10.0 11.0 64
10.0 10.0 40
12.0 11.0 20
8.0 6.0 4
10.0 11.0 64
11.0 10.0 4
9.0 10.0 60
11.0 13.0 48
11.0 11.0 48
8.0 7.0 8
9.0 8.0 20
12.0 11.0 20
11.0 11.0 48
9.0 8.0 20
9.0 7.0 4
7.0 6.0 4
9.0 8.0 20
11.0 12.0 52
9.0 10.0 60
11.0 13.0 48
10.0 12.0 28
9.0 9.0 28
7.0 9.0 12
8.0 8.0 40
11.0 12.0 52
8.0 10.0 64
8.0 8.0 40
9.0 9.0 28
7.0 9.0 12
8.0 9.0 92
13.0 13.0 36
11.0 11.0 48
7.0 8.0 64
12.0 11.0 20
8.0 9.0 92
12.0 12.0 44
8.0 9.0 92
7.0 8.0 64
13.0 13.0 36
7.0 8.0 64
10.0 10.0 40
12.0 11.0 20
7.0 8.0 64
8.0 9.0 92
11.0 13.0 48
8.0 9.0 92
8.0 9.0 92
8.0 9.0 92
12.0 13.0 92
7.0 8.0 64
8.0 9.0 92
7.0 8.0 64
8.0 8.0 40
8.0 9.0 92
15.0 19.0 20
13.0 15.0 32
20.0 26.0 16
21.0 26.0 12
15.0 19.0 20
14.0 18.0 28
13.0 15.0 32
21.0 26.0 12
12.0 14.0 28
21.0 27.0 4
20.0 26.0 16
11.0 15.0 16
16.0 19.0 16
21.0 26.0 12
22.0 27.0 4
15.0 18.0 32
14.0 16.0 28
25.0 27.0 8
23.0 25.0 4
17.0 18.0 12
22.0 25.0 4
16.0 16.0 4
20.0 26.0 16
15.0 17.0 16
15.0 18.0 32
16.0 18.0 24
11.0 15.0 16
13.0 15.0 32
20.0 26.0 16
15.0 18.0 32
14.0 16.0 28
14.0 18.0 28
14.0 16.0 28
13.0 16.0 8
14.0 16.0 28
15.0 18.0 32
9.0 10.0 60
10.0 10.0 40
8.0 10.0 64
9.0 10.0 60
9.0 10.0 60
8.0 10.0 64
11.0 11.0 48
10.0 11.0 64
10.0 11.0 64
11.0 11.0 48
9.0 10.0 60
10.0 11.0 64
13.0 13.0 36
12.0 13.0 92
12.0 13.0 92
14.0 14.0 28
14.0 14.0 28
11.0 11.0 48
13.0 13.0 36
13.0 13.0 36
13.0 13.0 36
13.0 14.0 32
14.0 14.0 28
13.0 14.0 32
12.0 14.0 28
13.0 14.0 32
12.0 14.0 28
10.0 12.0 28
11.0 12.0 52
11.0 12.0 52
10.0 10.0 40
7.0 10.0 20
8.0 10.0 64
9.0 12.0 4
10.0 11.0 64
10.0 12.0 28


==> data/70_-_SEQ_vs_LMC_quad.dat <==
x y xn yn
1.0 0.5 -1.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
2.0 0.8 -2.0 -0.8
3.0 0.0 -3.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.5 0.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.0 0.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 -0.5 -1.0 0.5
3.0 -0.5 -3.0 0.5
2.0 0.25 -2.0 -0.25
1.0 0.8 -1.0 -0.8
0.0 0.0 0.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
0.0 0.333333333333 0.0 -0.333333333333
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.333333333333 -1.0 -0.333333333333
0.0 0.0714285714286 0.0 -0.0714285714286
1.0 0.266666666667 -1.0 -0.266666666667
0.0 0.333333333333 0.0 -0.333333333333
0.0 0.0 0.0 0.0
0.0 -0.1 0.0 0.1
0.0 -0.0833333333333 0.0 0.0833333333333
0.0 -0.1 0.0 0.1
0.0 0.8 0.0 -0.8
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.5 -1.0 -0.5
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.75 -2.0 -0.75
1.0 0.0 -1.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
1.0 0.666666666667 -1.0 -0.666666666667
2.0 0.0 -2.0 0.0
-1.0 0.8 1.0 -0.8
1.0 0.5 -1.0 -0.5
2.0 0.0 -2.0 0.0
1.0 0.75 -1.0 -0.75
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.8 0.0 -0.8
0.0 0.5 0.0 -0.5
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 1.0 -2.0 -1.0
2.0 0.125 -2.0 -0.125
2.0 0.0 -2.0 0.0
2.0 0.666666666667 -2.0 -0.666666666667
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-1.0 -0.166666666667 1.0 0.166666666667
0.0 -0.0416666666667 0.0 0.0416666666667
-1.0 -0.166666666667 1.0 0.166666666667
2.0 0.5 -2.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.5 0.0 -0.5
1.0 -0.05 -1.0 0.05
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
-1.0 -0.166666666667 1.0 0.166666666667
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.166666666667 -1.0 -0.166666666667
-1.0 0.5 1.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
1.0 -0.333333333333 -1.0 0.333333333333
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
0.0 0.666666666667 0.0 -0.666666666667
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
1.0 -0.166666666667 -1.0 0.166666666667
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 -0.5 -2.0 0.5
1.0 0.75 -1.0 -0.75
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
2.0 0.5 -2.0 -0.5
1.0 0.5 -1.0 -0.5
1.0 0.0 -1.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 1.0 0.0 -1.0
0.0 1.0 0.0 -1.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.5 0.0 -0.5
0.0 1.0 0.0 -1.0
0.0 0.5 0.0 -0.5
1.0 0.5 -1.0 -0.5
0.0 0.5 0.0 -0.5
0.0 0.666666666667 0.0 -0.666666666667
5.0 0.5 -5.0 -0.5
6.0 -0.5 -6.0 0.5
7.0 -1.0 -7.0 1.0
7.0 0.0 -7.0 0.0
6.0 0.0 -6.0 0.0
7.0 1.0 -7.0 -1.0
1.0 -0.333333333333 -1.0 0.333333333333
7.0 0.0 -7.0 0.0
3.0 0.5 -3.0 -0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
5.0 0.0 -5.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 -0.875 -1.0 0.875
2.0 0.0 -2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 -0.75 0.0 0.75
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-2.0 0.0 2.0 0.0
-1.0 -0.5 1.0 0.5
1.0 0.0 -1.0 0.0
-1.0 -0.666666666667 1.0 0.666666666667
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 -0.5 0.0 0.5
0.0 0.0 0.0 0.0
-3.0 0.0 3.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
-1.0 -0.5 1.0 0.5
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 -0.5 0.0 0.5
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
0.0 -0.666666666667 0.0 0.666666666667
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.5 0.0 -0.5
0.0 -0.666666666667 0.0 0.666666666667
-1.0 -0.5 1.0 0.5
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
-2.0 0.0 2.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-3.0 0.0 3.0 0.0
-2.0 0.0 2.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 -0.5 1.0 0.5
0.0 0.0 0.0 0.0
-1.0 -0.5 1.0 0.5
-1.0 -0.5 1.0 0.5
-1.0 0.0 1.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.8 0.0 -0.8
4.0 0.666666666667 -4.0 -0.666666666667
1.0 1.0 -1.0 -1.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 -0.5 -1.0 0.5
2.0 0.0 -2.0 0.0
0.0 -0.5 0.0 0.5
3.0 0.5 -3.0 -0.5
2.0 1.0 -2.0 -1.0
2.0 0.0 -2.0 0.0
2.0 1.0 -2.0 -1.0
3.0 0.0 -3.0 0.0
1.0 0.666666666667 -1.0 -0.666666666667
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
3.0 0.75 -3.0 -0.75
1.0 1.0 -1.0 -1.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
0.0 0.0 0.0 0.0
3.0 0.0 -3.0 0.0
0.0 0.0 0.0 0.0
2.0 0.75 -2.0 -0.75
2.0 0.25 -2.0 -0.25
2.0 0.0 -2.0 0.0
2.0 0.5 -2.0 -0.5
3.0 0.0 -3.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
3.0 0.0 -3.0 0.0
2.0 -0.5 -2.0 0.5
2.0 0.0 -2.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
-1.0 0.0 1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.5 -1.0 -0.5
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0
1.0 0.0 -1.0 0.0
2.0 0.0 -2.0 0.0
1.0 0.0 -1.0 0.0
3.0 -0.5 -3.0 0.5
1.0 0.5 -1.0 -0.5
3.0 -0.5 -3.0 0.5


==> data/70_-_SEQ_vs_LMC_scatter.dat <==
x y s
14.0 13.0 36
10.0 9.0 60
12.0 11.0 20
7.0 7.0 12
8.0 6.0 8
14.0 11.0 4
12.0 11.0 20
8.0 7.0 32
8.0 7.0 32
6.0 6.0 44
8.0 8.0 44
6.0 6.0 44
8.0 7.0 32
6.0 6.0 44
6.0 6.0 44
8.0 8.0 44
11.0 11.0 64
8.0 6.0 8
10.0 9.0 60
6.0 6.0 44
6.0 6.0 44
6.0 5.0 4
12.0 9.0 12
14.0 12.0 8
8.0 7.0 32
12.0 12.0 76
6.0 6.0 44
6.0 6.0 44
8.0 7.0 32
11.0 10.0 28
8.0 7.0 32
8.0 7.0 32
5.0 5.0 4
10.0 9.0 60
8.0 8.0 44
8.0 8.0 44
6.0 6.0 44
6.0 6.0 44
6.0 6.0 44
10.0 10.0 52
10.0 8.0 48
10.0 8.0 48
9.0 7.0 12
9.0 8.0 40
9.0 8.0 40
10.0 8.0 48
8.0 7.0 32
10.0 8.0 48
9.0 8.0 40
10.0 8.0 48
8.0 9.0 56
9.0 8.0 40
9.0 7.0 12
9.0 8.0 40
9.0 8.0 40
9.0 7.0 12
10.0 8.0 48
9.0 8.0 40
9.0 8.0 40
9.0 9.0 48
9.0 9.0 48
10.0 9.0 60
10.0 8.0 48
12.0 10.0 8
11.0 9.0 4
10.0 8.0 48
10.0 8.0 48
10.0 8.0 48
9.0 8.0 40
10.0 8.0 48
10.0 9.0 60
9.0 8.0 40
7.0 8.0 28
8.0 8.0 44
7.0 8.0 28
13.0 11.0 8
13.0 13.0 96
13.0 13.0 96
10.0 9.0 60
10.0 9.0 60
10.0 9.0 60
8.0 8.0 44
7.0 8.0 28
8.0 8.0 44
13.0 12.0 60
13.0 12.0 60
13.0 12.0 60
10.0 10.0 52
11.0 10.0 28
10.0 11.0 24
11.0 11.0 64
11.0 10.0 28
10.0 9.0 60
14.0 13.0 36
13.0 12.0 60
14.0 14.0 32
14.0 13.0 36
15.0 13.0 20
15.0 13.0 20
14.0 13.0 36
13.0 13.0 96
13.0 13.0 96
12.0 10.0 8
14.0 13.0 36
13.0 12.0 60
15.0 15.0 32
15.0 15.0 32
15.0 14.0 20
13.0 12.0 60
13.0 11.0 8
13.0 12.0 60
11.0 10.0 28
13.0 12.0 60
11.0 11.0 64
13.0 12.0 60
13.0 13.0 96
12.0 12.0 76
13.0 12.0 60
13.0 12.0 60
13.0 12.0 60
9.0 9.0 48
11.0 11.0 64
11.0 11.0 64
11.0 11.0 64
12.0 12.0 76
12.0 12.0 76
12.0 12.0 76
12.0 12.0 76
12.0 12.0 76
12.0 11.0 20
11.0 11.0 64
12.0 12.0 76
39.0 34.0 4
40.0 34.0 4
41.0 34.0 4
39.0 32.0 4
38.0 32.0 4
43.0 36.0 4
32.0 31.0 4
36.0 29.0 4
32.0 29.0 4
28.0 26.0 4
27.0 25.0 4
32.0 27.0 4
12.0 13.0 20
6.0 7.0 4
17.0 19.0 28
8.0 9.0 56
7.0 7.0 12
10.0 10.0 52
10.0 10.0 52
11.0 13.0 24
7.0 8.0 28
11.0 11.0 64
21.0 21.0 4
4.0 4.0 12
13.0 12.0 60
20.0 18.0 12
11.0 11.0 64
13.0 13.0 96
13.0 13.0 96
4.0 4.0 12
9.0 10.0 24
11.0 11.0 64
5.0 6.0 12
12.0 12.0 76
7.0 7.0 12
21.0 20.0 4
9.0 9.0 48
5.0 6.0 12
17.0 19.0 28
10.0 10.0 52
13.0 13.0 96
13.0 13.0 96
17.0 16.0 4
21.0 19.0 4
5.0 6.0 12
4.0 4.0 12
14.0 15.0 12
13.0 14.0 20
12.0 12.0 76
16.0 17.0 8
7.0 8.0 28
8.0 8.0 44
10.0 10.0 52
12.0 12.0 76
14.0 14.0 32
14.0 14.0 32
13.0 14.0 20
8.0 10.0 4
9.0 9.0 48
17.0 15.0 8
16.0 16.0 44
17.0 17.0 40
17.0 17.0 40
15.0 14.0 20
13.0 13.0 96
15.0 14.0 20
13.0 12.0 60
12.0 12.0 76
13.0 13.0 96
16.0 16.0 44
18.0 16.0 28
17.0 15.0 8
19.0 17.0 12
18.0 17.0 40
18.0 18.0 44
19.0 19.0 48
16.0 16.0 44
18.0 17.0 40
19.0 19.0 48
20.0 20.0 4
20.0 19.0 16
20.0 18.0 12
19.0 18.0 8
18.0 18.0 44
19.0 19.0 48
20.0 19.0 16
19.0 18.0 8
18.0 18.0 44
18.0 17.0 40
18.0 17.0 40
18.0 17.0 40
20.0 19.0 16
20.0 18.0 12
18.0 17.0 40
20.0 19.0 16
18.0 17.0 40
17.0 19.0 28
17.0 19.0 28
18.0 18.0 44
18.0 19.0 12
16.0 18.0 12
17.0 17.0 40
12.0 13.0 20
17.0 18.0 28
19.0 19.0 48
12.0 13.0 20
19.0 19.0 48
19.0 19.0 48
18.0 18.0 44
17.0 19.0 28
13.0 14.0 20
19.0 19.0 48
17.0 18.0 28
16.0 18.0 12
17.0 18.0 28
17.0 19.0 28
19.0 20.0 4
18.0 18.0 44
18.0 18.0 44
19.0 19.0 48
19.0 19.0 48
13.0 14.0 20
18.0 19.0 12
17.0 18.0 28
19.0 19.0 48
11.0 13.0 24
18.0 18.0 44
17.0 19.0 28
14.0 14.0 32
17.0 18.0 28
19.0 19.0 48
17.0 18.0 28
16.0 16.0 44
16.0 16.0 44
17.0 17.0 40
19.0 19.0 48
16.0 18.0 12
16.0 16.0 44
15.0 15.0 32
17.0 17.0 40
16.0 17.0 8
18.0 18.0 44
16.0 16.0 44
17.0 17.0 40
16.0 15.0 8
18.0 19.0 12
18.0 17.0 40
13.0 13.0 96
16.0 16.0 44
13.0 13.0 96
15.0 15.0 32
14.0 15.0 12
17.0 18.0 28
18.0 17.0 40
17.0 17.0 40
16.0 16.0 44
18.0 18.0 44
17.0 17.0 40
15.0 15.0 32
16.0 16.0 44
15.0 15.0 32
14.0 15.0 12
15.0 16.0 4
15.0 14.0 20
15.0 15.0 32
17.0 17.0 40
13.0 14.0 20
13.0 15.0 4
8.0 8.0 44
11.0 12.0 20
9.0 9.0 48
8.0 8.0 44
9.0 11.0 16
12.0 12.0 76
9.0 11.0 16
10.0 11.0 24
12.0 11.0 20
10.0 11.0 24
10.0 10.0 52
7.0 8.0 28
10.0 10.0 52
11.0 11.0 64
12.0 12.0 76
10.0 13.0 8
8.0 9.0 56
12.0 12.0 76
11.0 10.0 28
10.0 11.0 24
11.0 13.0 24
6.0 8.0 8
11.0 12.0 20
10.0 11.0 24
10.0 10.0 52
13.0 12.0 60
11.0 11.0 64
7.0 8.0 28
8.0 9.0 56
11.0 13.0 24
11.0 12.0 20
8.0 9.0 56
7.0 9.0 4
6.0 8.0 8
8.0 9.0 56
12.0 12.0 76
10.0 10.0 52
13.0 13.0 96
12.0 13.0 20
9.0 11.0 16
9.0 9.0 48
8.0 9.0 56
12.0 13.0 20
10.0 11.0 24
8.0 9.0 56
9.0 9.0 48
9.0 9.0 48
9.0 10.0 24
13.0 13.0 96
11.0 12.0 20
8.0 9.0 56
11.0 13.0 24
9.0 11.0 16
12.0 12.0 76
9.0 9.0 48
8.0 9.0 56
13.0 13.0 96
8.0 9.0 56
10.0 13.0 8
11.0 13.0 24
8.0 8.0 44
9.0 10.0 24
13.0 13.0 96
9.0 10.0 24
9.0 10.0 24
9.0 9.0 48
13.0 13.0 96
8.0 9.0 56
9.0 9.0 48
8.0 9.0 56
8.0 9.0 56
9.0 10.0 24
19.0 16.0 4
15.0 15.0 32
26.0 22.0 4
26.0 25.0 4
19.0 17.0 12
18.0 16.0 28
15.0 14.0 20
26.0 24.0 8
14.0 14.0 32
27.0 24.0 8
26.0 24.0 8
15.0 13.0 20
19.0 17.0 12
26.0 23.0 12
27.0 26.0 4
18.0 18.0 44
16.0 15.0 8
27.0 24.0 8
25.0 24.0 4
18.0 17.0 40
25.0 23.0 4
16.0 16.0 44
26.0 23.0 12
17.0 17.0 40
18.0 16.0 28
18.0 16.0 28
15.0 13.0 20
15.0 13.0 20
26.0 23.0 12
18.0 16.0 28
16.0 14.0 12
18.0 16.0 28
16.0 13.0 4
16.0 14.0 12
16.0 14.0 12
18.0 16.0 28
10.0 9.0 60
10.0 10.0 52
10.0 9.0 60
10.0 10.0 52
10.0 9.0 60
10.0 9.0 60
11.0 11.0 64
11.0 10.0 28
11.0 11.0 64
11.0 11.0 64
10.0 10.0 52
11.0 11.0 64
13.0 13.0 96
13.0 13.0 96
13.0 13.0 96
14.0 14.0 32
14.0 14.0 32
11.0 12.0 20
13.0 13.0 96
13.0 13.0 96
13.0 13.0 96
14.0 13.0 36
14.0 14.0 32
14.0 13.0 36
14.0 13.0 36
14.0 13.0 36
14.0 12.0 8
12.0 11.0 20
12.0 12.0 76
12.0 12.0 76
10.0 9.0 60
10.0 8.0 48
10.0 9.0 60
12.0 9.0 12
11.0 10.0 28
12.0 9.0 12

